Capacity increases obtained extending the transmission bandwidth in optical communication systems

The potential benefits of extending the optical fibre transmission bandwidth are studied. Even in the presence of Kerr nonlinearity and inter-channel stimulated Raman scattering, increasing the usable optical fibre bandwidth appears to be the most promising solution to increase system throughput.

==> Data/33THz_optimum_1.dat <==
1609.5,8.0694
1609.2,8.0795
1608.9,8.0896
1608.6,8.0998
1608.4,8.1099
1608.1,8.12
1607.8,8.1301
1607.5,8.1402
1607.3,8.1503
1607,8.1614
1606.7,8.1725
1606.4,8.1966
1606.2,8.2208
1605.9,8.2451
1605.6,8.2696
1605.3,8.2943
1605.1,8.3191
1604.8,8.3441
1604.5,8.3692
1604.2,8.3946
1604,8.4201
1603.7,8.4416
1603.4,8.4632
1603.1,8.4848
1602.9,8.5066
1602.6,8.5285
1602.3,8.5505
1602,8.5726
1601.8,8.5948
1601.5,8.6171
1601.2,8.6396
1601,8.6582
1600.7,8.6769
1600.4,8.6956
1600.1,8.7144
1599.9,8.7332
1599.6,8.7521
1599.3,8.7711
1599,8.7901
1598.8,8.8092
1598.5,8.8284
1598.2,8.8451
1598,8.862
1597.7,8.8788
1597.4,8.8957
1597.1,8.9126
1596.9,8.9296
1596.6,8.9466
1596.3,8.9636
1596,8.9807
1595.8,8.9978
1595.5,9.0132
1595.2,9.0287
1595,9.0441
1594.7,9.0596
1594.4,9.0751
1594.1,9.0906
1593.9,9.1061
1593.6,9.1217
1593.3,9.1373
1593.1,9.1529
1592.8,9.1675
1592.5,9.1822
1592.3,9.1968
1592,9.2115
1591.7,9.2262
1591.4,9.2409
1591.2,9.2556
1590.9,9.2704
1590.6,9.2851
1590.4,9.2999
1590.1,9.3137
1589.8,9.3276
1589.6,9.3414
1589.3,9.3553
1589,9.3692
1588.7,9.383
1588.5,9.3969
1588.2,9.4108
1587.9,9.4247
1587.7,9.4386
1587.4,9.4521
1587.1,9.4656
1586.9,9.4792
1586.6,9.4927
1586.3,9.5062
1586.1,9.5197
1585.8,9.5333
1585.5,9.5468
1585.3,9.5603
1585,9.5738
1584.7,9.5868
1584.4,9.5998
1584.2,9.6128
1583.9,9.6258
1583.6,9.6387
1583.4,9.6517
1583.1,9.6647
1582.8,9.6777
1582.6,9.6906
1582.3,9.7036
1582,9.7164
1581.8,9.7292
1581.5,9.742
1581.2,9.7548
1581,9.7675
1580.7,9.7803
1580.4,9.7931
1580.2,9.8059
1579.9,9.8186
1579.6,9.8314
1579.4,9.8438
1579.1,9.8562
1578.8,9.8685
1578.6,9.8809
1578.3,9.8933
1578,9.9056
1577.8,9.918
1577.5,9.9303
1577.3,9.9427
1577,9.955
1576.7,9.9673
1576.5,9.9796
1576.2,9.992
1575.9,10.004
1575.7,10.017
1575.4,10.029
1575.1,10.041
1574.9,10.053
1574.6,10.066
1574.3,10.078
1574.1,10.09
1573.8,10.102
1573.5,10.114
1573.3,10.126
1573,10.138
1572.8,10.15
1572.5,10.162
1572.2,10.174
1572,10.185
1571.7,10.197
1571.4,10.209
1571.2,10.221
1570.9,10.233
1570.6,10.245
1570.4,10.257
1570.1,10.269
1569.9,10.281
1569.6,10.293
1569.3,10.305
1569.1,10.317
1568.8,10.328
1568.5,10.34
1568.3,10.352
1568,10.363
1567.8,10.375
1567.5,10.387
1567.2,10.398
1567,10.41
1566.7,10.421
1566.4,10.433
1566.2,10.445
1565.9,10.456
1565.7,10.468
1565.4,10.48
1565.1,10.491
1564.9,10.503
1564.6,10.515
1564.4,10.526
1564.1,10.538
1563.8,10.549
1563.6,10.561
1563.3,10.572
1563.1,10.584
1562.8,10.595
1562.5,10.606
1562.3,10.618
1562,10.629
1561.7,10.641
1561.5,10.652
1561.2,10.663
1561,10.675
1560.7,10.686
1560.4,10.698
1560.2,10.709
1559.9,10.721
1559.7,10.732
1559.4,10.743
1559.2,10.755
1558.9,10.766
1558.6,10.778
1558.4,10.789
1558.1,10.8
1557.9,10.811
1557.6,10.822
1557.3,10.834
1557.1,10.845
1556.8,10.856
1556.6,10.867
1556.3,10.878
1556,10.889
1555.8,10.901
1555.5,10.912
1555.3,10.923
1555,10.934
1554.8,10.946
1554.5,10.957
1554.2,10.968
1554,10.979
1553.7,10.991
1553.5,11.002
1553.2,11.013
1553,11.024
1552.7,11.035
1552.4,11.046
1552.2,11.057
1551.9,11.068
1551.7,11.079
1551.4,11.09
1551.2,11.101
1550.9,11.112
1550.6,11.123
1550.4,11.134
1550.1,11.145
1549.9,11.156
1549.6,11.167
1549.4,11.178
1549.1,11.189
1548.8,11.2
1548.6,11.211
1548.3,11.222
1548.1,11.233
1547.8,11.244
1547.6,11.255
1547.3,11.266
1547.1,11.277
1546.8,11.287
1546.5,11.298
1546.3,11.309
1546,11.32
1545.8,11.331
1545.5,11.342
1545.3,11.352
1545,11.363
1544.8,11.374
1544.5,11.385
1544.3,11.396
1544,11.407
1543.7,11.418
1543.5,11.429
1543.2,11.44
1543,11.45
1542.7,11.461
1542.5,11.472
1542.2,11.482
1542,11.493
1541.7,11.504
1541.5,11.514
1541.2,11.525
1541,11.536
1540.7,11.546
1540.4,11.557
1540.2,11.568
1539.9,11.579
1539.7,11.59
1539.4,11.6
1539.2,11.611
1538.9,11.622
1538.7,11.633
1538.4,11.643
1538.2,11.654
1537.9,11.664
1537.7,11.675
1537.4,11.686
1537.2,11.696
1536.9,11.707
1536.7,11.717
1536.4,11.728
1536.2,11.738
1535.9,11.749
1535.7,11.759
1535.4,11.77
1535.2,11.78
1534.9,11.791
1534.6,11.802
1534.4,11.812
1534.1,11.823
1533.9,11.833
1533.6,11.844
1533.4,11.854
1533.1,11.865
1532.9,11.875
1532.6,11.886
1532.4,11.896
1532.1,11.907
1531.9,11.917
1531.6,11.927
1531.4,11.938
1531.1,11.948
1530.9,11.958
1530.6,11.968
1530.4,11.979
1530.1,11.989
1529.9,12
1529.6,12.01
1529.4,12.021
1529.1,12.031
1528.9,12.042
1528.6,12.052
1528.4,12.062
1528.1,12.073
1527.9,12.083
1527.6,12.093
1527.4,12.103
1527.1,12.114
1526.9,12.124
1526.7,12.134
1526.4,12.144
1526.2,12.154
1525.9,12.165
1525.7,12.175
1525.4,12.185
1525.2,12.195
1524.9,12.206
1524.7,12.216
1524.4,12.226
1524.2,12.236
1523.9,12.247
1523.7,12.257
1523.4,12.267
1523.2,12.277
1522.9,12.287
1522.7,12.297
1522.4,12.307
1522.2,12.317
1521.9,12.327
1521.7,12.337
1521.4,12.347
1521.2,12.357
1521,12.367
1520.7,12.377
1520.5,12.387
1520.2,12.397
1520,12.407
1519.7,12.417
1519.5,12.428
1519.2,12.438
1519,12.448
1518.7,12.458
1518.5,12.468
1518.2,12.478
1518,12.487
1517.8,12.497
1517.5,12.507
1517.3,12.517
1517,12.527
1516.8,12.536
1516.5,12.546
1516.3,12.556
1516,12.566
1515.8,12.575
1515.5,12.585
1515.3,12.595
1515.1,12.605
1514.8,12.615
1514.6,12.625
1514.3,12.635
1514.1,12.644
1513.8,12.654
1513.6,12.664
1513.3,12.673
1513.1,12.683
1512.9,12.693
1512.6,12.702
1512.4,12.712
1512.1,12.721
1511.9,12.731
1511.6,12.74
1511.4,12.75
1511.1,12.759
1510.9,12.769
1510.7,12.779
1510.4,12.788
1510.2,12.798
1509.9,12.807
1509.7,12.817
1509.4,12.826
1509.2,12.836
1509,12.845
1508.7,12.855
1508.5,12.864
1508.2,12.874
1508,12.883
1507.7,12.892
1507.5,12.901
1507.3,12.911
1507,12.92
1506.8,12.929
1506.5,12.938
1506.3,12.948
1506.1,12.957
1505.8,12.966
1505.6,12.975
1505.3,12.985
1505.1,12.994
1504.8,13.003
1504.6,13.012
1504.4,13.021
1504.1,13.031
1503.9,13.04
1503.6,13.049
1503.4,13.058
1503.2,13.067
1502.9,13.076
1502.7,13.085
1502.4,13.093
1502.2,13.102
1501.9,13.111
1501.7,13.12
1501.5,13.129
1501.2,13.138
1501,13.147
1500.7,13.155
1500.5,13.164
1500.3,13.173
1500,13.182
1499.8,13.191
1499.5,13.2
1499.3,13.208
1499.1,13.217
1498.8,13.226
1498.6,13.234
1498.3,13.243
1498.1,13.251
1497.9,13.26
1497.6,13.268
1497.4,13.277
1497.2,13.285
1496.9,13.294
1496.7,13.302
1496.4,13.31
1496.2,13.319
1496,13.327
1495.7,13.336
1495.5,13.344
1495.2,13.352
1495,13.361
1494.8,13.369
1494.5,13.377
1494.3,13.385
1494.1,13.394
1493.8,13.402
1493.6,13.41
1493.3,13.418
1493.1,13.426
1492.9,13.434
1492.6,13.442
1492.4,13.45
1492.1,13.458
1491.9,13.465
1491.7,13.473
1491.4,13.481
1491.2,13.488
1491,13.496
1490.7,13.503
1490.5,13.511
1490.3,13.518
1490,13.525
1489.8,13.533
1489.5,13.54
1489.3,13.548
1489.1,13.555
1488.8,13.562
1488.6,13.57
1488.4,13.577
1488.1,13.584
1487.9,13.591
1487.6,13.599
1487.4,13.606
1487.2,13.613
1486.9,13.62
1486.7,13.628
1486.5,13.635
1486.2,13.642
1486,13.649
1485.8,13.656
1485.5,13.664
1485.3,13.671
1485.1,13.678
1484.8,13.685
1484.6,13.692
1484.4,13.699
1484.1,13.706
1483.9,13.713
1483.6,13.72
1483.4,13.727
1483.2,13.734
1482.9,13.741
1482.7,13.748
1482.5,13.755
1482.2,13.762
1482,13.769
1481.8,13.776
1481.5,13.783
1481.3,13.79
1481.1,13.796
1480.8,13.803
1480.6,13.81
1480.4,13.817
1480.1,13.824
1479.9,13.83
1479.7,13.837
1479.4,13.844
1479.2,13.851
1479,13.857
1478.7,13.864
1478.5,13.871
1478.3,13.877
1478,13.884
1477.8,13.891
1477.6,13.897
1477.3,13.904
1477.1,13.91
1476.9,13.917
1476.6,13.923
1476.4,13.93
1476.2,13.936
1475.9,13.943
1475.7,13.949
1475.5,13.956
1475.2,13.962
1475,13.969
1474.8,13.975
1474.5,13.982
1474.3,13.988
1474.1,13.994
1473.9,14.001
1473.6,14.007
1473.4,14.013
1473.2,14.02
1472.9,14.026
1472.7,14.032
1472.5,14.038
1472.2,14.045
1472,14.051
1471.8,14.057
1471.5,14.063
1471.3,14.069
1471.1,14.076
1470.8,14.082
1470.6,14.088
1470.4,14.094
1470.2,14.1
1469.9,14.106
1469.7,14.112
1469.5,14.118
1469.2,14.124
1469,14.13
1468.8,14.136
1468.5,14.142
1468.3,14.148
1468.1,14.154
1467.9,14.159
1467.6,14.165
1467.4,14.17
1467.2,14.175
1466.9,14.18
1466.7,14.185
1466.5,14.19
1466.2,14.195
1466,14.199
1465.8,14.204
1465.6,14.208
1465.3,14.212
1465.1,14.216
1464.9,14.22
1464.6,14.224
1464.4,14.228
1464.2,14.231
1464,14.235
1463.7,14.238
1463.5,14.241
1463.3,14.244
1463,14.247
1462.8,14.25
1462.6,14.252
1462.4,14.255
1462.1,14.257
1461.9,14.259
1461.7,14.261
1461.4,14.263
1461.2,14.265
1461,14.267
1460.8,14.268
1460.5,14.27
1460.3,14.271
1460.1,14.272
1459.9,14.274
1459.6,14.275
1459.4,14.276
1459.2,14.276
1458.9,14.277
1458.7,14.277
1458.5,14.277
1458.3,14.277
1458,14.277
1457.8,14.277
1457.6,14.277
1457.4,14.276
1457.1,14.276
1456.9,14.275
1456.7,14.274
1456.4,14.273
1456.2,14.272
1456,14.271
1455.8,14.27
1455.5,14.269
1455.3,14.268
1455.1,14.266
1454.9,14.265
1454.6,14.263
1454.4,14.261
1454.2,14.258
1454,14.256
1453.7,14.253
1453.5,14.251
1453.3,14.248
1453.1,14.245
1452.8,14.242
1452.6,14.239
1452.4,14.236
1452.2,14.233
1451.9,14.23
1451.7,14.226
1451.5,14.223
1451.3,14.219
1451,14.215
1450.8,14.212
1450.6,14.208
1450.4,14.204
1450.1,14.2
1449.9,14.195
1449.7,14.191
1449.5,14.186
1449.2,14.181
1449,14.176
1448.8,14.171
1448.6,14.166
1448.3,14.16
1448.1,14.155
1447.9,14.15
1447.7,14.144
1447.5,14.139
1447.2,14.133
1447,14.127
1446.8,14.122
1446.6,14.116
1446.3,14.11
1446.1,14.104
1445.9,14.098
1445.7,14.092
1445.4,14.085
1445.2,14.078
1445,14.071
1444.8,14.064
1444.6,14.057
1444.3,14.05
1444.1,14.043
1443.9,14.036
1443.7,14.028
1443.4,14.021
1443.2,14.013
1443,14.006
1442.8,13.998
1442.6,13.99
1442.3,13.982
1442.1,13.975
1441.9,13.967
1441.7,13.959
1441.4,13.951
1441.2,13.943
1441,13.934
1440.8,13.925
1440.6,13.917
1440.3,13.908
1440.1,13.899
1439.9,13.89
1439.7,13.881
1439.5,13.873
1439.2,13.863
1439,13.854
1438.8,13.845
1438.6,13.836
1438.3,13.827
1438.1,13.817
1437.9,13.808
1437.7,13.799
1437.5,13.789
1437.2,13.78
1437,13.77
1436.8,13.76
1436.6,13.75
1436.4,13.74
1436.1,13.729
1435.9,13.719
1435.7,13.709
1435.5,13.698
1435.3,13.688
1435,13.677
1434.8,13.667
1434.6,13.656
1434.4,13.645
1434.2,13.635
1433.9,13.624
1433.7,13.613
1433.5,13.602
1433.3,13.591
1433.1,13.581
1432.9,13.57
1432.6,13.559
1432.4,13.547
1432.2,13.536
1432,13.524
1431.8,13.513
1431.5,13.501
1431.3,13.49
1431.1,13.478
1430.9,13.466
1430.7,13.455
1430.4,13.443
1430.2,13.431
1430,13.419
1429.8,13.407
1429.6,13.395
1429.4,13.383
1429.1,13.371
1428.9,13.359
1428.7,13.347
1428.5,13.335
1428.3,13.322
1428.1,13.31
1427.8,13.297
1427.6,13.285
1427.4,13.272
1427.2,13.259
1427,13.247
1426.7,13.234
1426.5,13.221
1426.3,13.208
1426.1,13.195
1425.9,13.182
1425.7,13.169
1425.4,13.156
1425.2,13.143
1425,13.13
1424.8,13.117
1424.6,13.103
1424.4,13.09
1424.1,13.077
1423.9,13.063
1423.7,13.05
1423.5,13.036
1423.3,13.023
1423.1,13.009
1422.9,12.996
1422.6,12.982
1422.4,12.969
1422.2,12.955
1422,12.942
1421.8,12.928
1421.6,12.914
1421.3,12.9
1421.1,12.886
1420.9,12.872
1420.7,12.858
1420.5,12.844
1420.3,12.829
1420,12.815
1419.8,12.801
1419.6,12.787
1419.4,12.772
1419.2,12.758
1419,12.744
1418.8,12.729
1418.5,12.715
1418.3,12.701
1418.1,12.687
1417.9,12.672
1417.7,12.658
1417.5,12.643
1417.3,12.628
1417,12.613
1416.8,12.599
1416.6,12.584
1416.4,12.569
1416.2,12.554
1416,12.539
1415.8,12.524
1415.5,12.509
1415.3,12.493
1415.1,12.478
1414.9,12.463
1414.7,12.448
1414.5,12.434
1414.3,12.419
1414.1,12.404
1413.8,12.389
1413.6,12.374
1413.4,12.359
1413.2,12.343
1413,12.328
1412.8,12.312
1412.6,12.297
1412.3,12.281
1412.1,12.265
1411.9,12.249
1411.7,12.234
1411.5,12.218
1411.3,12.202
1411.1,12.186
1410.9,12.169
1410.6,12.154
1410.4,12.138
1410.2,12.123
1410,12.107
1409.8,12.092
1409.6,12.076
1409.4,12.06
1409.2,12.045
1409,12.028
1408.7,12.012
1408.5,11.996
1408.3,11.979
1408.1,11.963
1407.9,11.946
1407.7,11.93
1407.5,11.913
1407.3,11.897
1407,11.88
1406.8,11.863
1406.6,11.846
1406.4,11.83
1406.2,11.814
1406,11.798
1405.8,11.782
1405.6,11.765
1405.4,11.749
1405.1,11.733
1404.9,11.717
1404.7,11.7
1404.5,11.683
1404.3,11.666
1404.1,11.649
1403.9,11.631
1403.7,11.614
1403.5,11.597
1403.3,11.58
1403,11.562
1402.8,11.545
1402.6,11.527
1402.4,11.508
1402.2,11.492
1402,11.475
1401.8,11.459
1401.6,11.442
1401.4,11.425
1401.2,11.408
1401,11.391
1400.7,11.375
1400.5,11.357
1400.3,11.339
1400.1,11.321
1399.9,11.303
1399.7,11.285
1399.5,11.267
1399.3,11.249
1399.1,11.231
1398.9,11.213
1398.7,11.195
1398.4,11.175
1398.2,11.156
1398,11.139
1397.8,11.121
1397.6,11.104
1397.4,11.086
1397.2,11.069
1397,11.051
1396.8,11.033
1396.6,11.015
1396.4,10.996
1396.2,10.977
1395.9,10.959
1395.7,10.94
1395.5,10.921
1395.3,10.901
1395.1,10.882
1394.9,10.863
1394.7,10.844
1394.5,10.825
1394.3,10.804
1394.1,10.783
1393.9,10.765
1393.7,10.746
1393.5,10.728
1393.2,10.709
1393,10.691
1392.8,10.672
1392.6,10.654
1392.4,10.635
1392.2,10.615
1392,10.594
1391.8,10.574
1391.6,10.554
1391.4,10.533
1391.2,10.513
1391,10.492
1390.8,10.472
1390.6,10.451
1390.4,10.431
1390.1,10.408
1389.9,10.385
1389.7,10.365
1389.5,10.345
1389.3,10.325
1389.1,10.305
1388.9,10.285
1388.7,10.265
1388.5,10.245
1388.3,10.225
1388.1,10.202
1387.9,10.18
1387.7,10.157
1387.5,10.135
1387.3,10.112
1387.1,10.09
1386.9,10.067
1386.7,10.045
1386.4,10.022
1386.2,9.9995
1386,9.974
1385.8,9.9485
1385.6,9.926
1385.4,9.9035
1385.2,9.881
1385,9.8585
1384.8,9.836
1384.6,9.8135
1384.4,9.791
1384.2,9.7685
1384,9.7423
1383.8,9.7163
1383.6,9.6905
1383.4,9.6647
1383.2,9.6389
1383,9.6132
1382.8,9.5875
1382.6,9.5618
1382.4,9.5361
1382.2,9.5105
1382,9.4802
1381.7,9.45
1381.5,9.4232
1381.3,9.3964
1381.1,9.3698
1380.9,9.3432
1380.7,9.3166
1380.5,9.2902
1380.3,9.2638
1380.1,9.2374
1379.9,9.2051
1379.7,9.1729
1379.5,9.1413
1379.3,9.1099
1379.1,9.0786
1378.9,9.0474
1378.7,9.0164
1378.5,8.9855
1378.3,8.9548
1378.1,8.9241
1377.9,8.8849
1377.7,8.846
1377.5,8.8113
1377.3,8.777
1377.1,8.7429
1376.9,8.7091
1376.7,8.6756
1376.5,8.6423
1376.3,8.6093
1376.1,8.5765
1375.9,8.5322
1375.7,8.4884
1375.5,8.4463
1375.3,8.4046
1375.1,8.3635
1374.9,8.3228
1374.7,8.2826
1374.5,8.2428
1374.3,8.2035
1374.1,8.1645
1373.9,8.114
1373.6,8.0643
1373.4,8.0215
1373.2,7.9796
1373,7.9383
1372.8,7.8977
1372.6,7.8578
1372.4,7.8185
1372.2,7.7797
1372,7.7415
1371.8,7.7357
1371.6,7.7297
1371.4,7.7513
1371.2,7.7736
1371,7.7965
1370.8,7.8201
1370.6,7.8445
1370.4,7.8697
1370.2,7.8957
1370,7.9227
1369.8,7.9552
1369.6,7.9888


==> Data/Att_1.dat <==
1200,4.2325e-05
1210,5.0268e-05
1220,5.9703e-05
1230,7.0907e-05
1240,8.4215e-05
1250,0.00010002
1260,0.00011879
1270,0.00014109
1280,0.00016757
1290,0.00019901
1300,0.00023636
1310,0.00028073
1320,0.00033341
1330,0.00039598
1340,0.0004703
1350,0.00055857
1360,0.0006634
1370,0.0007879
1380,0.00093578
1390,0.0011114
1400,0.00132
1410,0.0015677
1420,0.0018619
1430,0.0022114
1440,0.0026264
1450,0.0031193
1460,0.0037048
1470,0.0044001
1480,0.0052259
1490,0.0062066
1500,0.0073715
1510,0.008755
1520,0.010398
1530,0.01235
1540,0.014667
1550,0.01742
1560,0.020689
1570,0.024572
1580,0.029184
1590,0.034661
1600,0.041166
1610,0.048892
1620,0.058068
1630,0.068966
1640,0.08191
1650,0.097283
1660,0.11554
1670,0.13722
1680,0.16298
1690,0.19357
1700,0.22989
1710,0.27304
1720,0.32428
1730,0.38515
1740,0.45743
1750,0.54328
1760,0.64524
1770,0.76634
1780,0.91016
1790,1.081
1800,1.2839
1810,1.5248
1820,1.811
1830,2.1509
1840,2.5545
1850,3.0339
1860,3.6034
1870,4.2796
1880,5.0828
1890,6.0367
1900,7.1697
1910,8.5153
1920,10.113
1930,12.012
1940,14.266
1950,16.943
1960,20.123
1970,23.9
1980,28.385
1990,33.712
2000,40.039


==> Data/Att_2.dat <==
1200,0.40992
1210,0.39653
1220,0.38369
1230,0.37136
1240,0.35953
1250,0.34816
1260,0.33724
1270,0.32674
1280,0.31665
1290,0.30694
1300,0.29761
1310,0.28862
1320,0.27998
1330,0.27165
1340,0.26363
1350,0.25591
1360,0.24846
1370,0.24129
1380,0.23437
1390,0.2277
1400,0.22126
1410,0.21505
1420,0.20906
1430,0.20327
1440,0.19768
1450,0.19229
1460,0.18707
1470,0.18203
1480,0.17716
1490,0.17245
1500,0.1679
1510,0.1635
1520,0.15924
1530,0.15511
1540,0.15112
1550,0.14726
1560,0.14352
1570,0.1399
1580,0.13639
1590,0.13299
1600,0.1297
1610,0.12651
1620,0.12341
1630,0.12041
1640,0.1175
1650,0.11468
1660,0.11194
1670,0.10928
1680,0.1067
1690,0.1042
1700,0.10177
1710,0.099411
1720,0.097119
1730,0.094893
1740,0.09273
1750,0.090629
1760,0.088587
1770,0.086602
1780,0.084672
1790,0.082796
1800,0.080971
1810,0.079196
1820,0.07747
1830,0.07579
1840,0.074156
1850,0.072566
1860,0.071018
1870,0.069511
1880,0.068044
1890,0.066615
1900,0.065224
1910,0.063868
1920,0.062548
1930,0.061262
1940,0.060008
1950,0.058787
1960,0.057596
1970,0.056436
1980,0.055304
1990,0.054201
2000,0.053125


==> Data/Att_3.dat <==
1200,0.40996
1210,0.39658
1220,0.38375
1230,0.37143
1240,0.35961
1250,0.34826
1260,0.33736
1270,0.32688
1280,0.31682
1290,0.30714
1300,0.29784
1310,0.28891
1320,0.28031
1330,0.27205
1340,0.2641
1350,0.25647
1360,0.24913
1370,0.24208
1380,0.23531
1390,0.22881
1400,0.22258
1410,0.21662
1420,0.21092
1430,0.20548
1440,0.20031
1450,0.19541
1460,0.19078
1470,0.18643
1480,0.18239
1490,0.17866
1500,0.17527
1510,0.17225
1520,0.16964
1530,0.16746
1540,0.16579
1550,0.16468
1560,0.16421
1570,0.16447
1580,0.16558
1590,0.16765
1600,0.17087
1610,0.1754
1620,0.18148
1630,0.18938
1640,0.19941
1650,0.21196
1660,0.22748
1670,0.24651
1680,0.26968
1690,0.29777
1700,0.33167
1710,0.37245
1720,0.4214
1730,0.48004
1740,0.55016
1750,0.63391
1760,0.73383
1770,0.85294
1780,0.99483
1790,1.1638
1800,1.3648
1810,1.604
1820,1.8884
1830,2.2266
1840,2.6287
1850,3.1065
1860,3.6744
1870,4.3491
1880,5.1509
1890,6.1034
1900,7.2349
1910,8.5792
1920,10.176
1930,12.073
1940,14.326
1950,17.002
1960,20.181
1970,23.956
1980,28.44
1990,33.767
2000,40.093


==> Data/ETA_15_THz.dat <==
1536.2,26.626
1535.9,26.891
1535.7,27.141
1535.4,27.378
1535.2,27.602
1534.9,27.816
1534.6,27.887
1534.4,27.956
1534.1,28.025
1533.9,28.093
1533.6,28.16
1533.4,28.207
1533.1,28.254
1532.9,28.3
1532.6,28.347
1532.4,28.393
1532.1,28.431
1531.9,28.469
1531.6,28.506
1531.4,28.544
1531.1,28.582
1530.9,28.615
1530.6,28.648
1530.4,28.681
1530.1,28.714
1529.9,28.746
1529.6,28.777
1529.4,28.807
1529.1,28.838
1528.9,28.868
1528.6,28.899
1528.4,28.928
1528.1,28.956
1527.9,28.985
1527.6,29.014
1527.4,29.043
1527.1,29.071
1526.9,29.098
1526.7,29.126
1526.4,29.154
1526.2,29.181
1525.9,29.208
1525.7,29.234
1525.4,29.261
1525.2,29.287
1524.9,29.313
1524.7,29.339
1524.4,29.365
1524.2,29.391
1523.9,29.417
1523.7,29.442
1523.4,29.468
1523.2,29.493
1522.9,29.518
1522.7,29.544
1522.4,29.569
1522.2,29.594
1521.9,29.619
1521.7,29.643
1521.4,29.668
1521.2,29.693
1521,29.718
1520.7,29.742
1520.5,29.767
1520.2,29.792
1520,29.816
1519.7,29.841
1519.5,29.865
1519.2,29.889
1519,29.913
1518.7,29.937
1518.5,29.961
1518.2,29.985
1518,30.009
1517.8,30.033
1517.5,30.057
1517.3,30.081
1517,30.105
1516.8,30.128
1516.5,30.152
1516.3,30.176
1516,30.2
1515.8,30.223
1515.5,30.247
1515.3,30.27
1515.1,30.294
1514.8,30.318
1514.6,30.341
1514.3,30.365
1514.1,30.388
1513.8,30.412
1513.6,30.435
1513.3,30.459
1513.1,30.482
1512.9,30.506
1512.6,30.529
1512.4,30.553
1512.1,30.576
1511.9,30.599
1511.6,30.622
1511.4,30.645
1511.1,30.669
1510.9,30.692
1510.7,30.715
1510.4,30.739
1510.2,30.762
1509.9,30.785
1509.7,30.809
1509.4,30.832
1509.2,30.855
1509,30.879
1508.7,30.902
1508.5,30.925
1508.2,30.948
1508,30.972
1507.7,30.995
1507.5,31.018
1507.3,31.041
1507,31.064
1506.8,31.087
1506.5,31.11
1506.3,31.133
1506.1,31.156
1505.8,31.18
1505.6,31.203
1505.3,31.226
1505.1,31.249
1504.8,31.272
1504.6,31.295
1504.4,31.319
1504.1,31.342
1503.9,31.365
1503.6,31.388
1503.4,31.412
1503.2,31.435
1502.9,31.458
1502.7,31.481
1502.4,31.504
1502.2,31.527
1501.9,31.551
1501.7,31.574
1501.5,31.597
1501.2,31.62
1501,31.643
1500.7,31.667
1500.5,31.69
1500.3,31.713
1500,31.736
1499.8,31.759
1499.5,31.782
1499.3,31.805
1499.1,31.828
1498.8,31.851
1498.6,31.875
1498.3,31.898
1498.1,31.921
1497.9,31.945
1497.6,31.968
1497.4,31.991
1497.2,32.014
1496.9,32.038
1496.7,32.061
1496.4,32.084
1496.2,32.108
1496,32.131
1495.7,32.154
1495.5,32.178
1495.2,32.201
1495,32.224
1494.8,32.248
1494.5,32.271
1494.3,32.294
1494.1,32.318
1493.8,32.341
1493.6,32.365
1493.3,32.388
1493.1,32.411
1492.9,32.435
1492.6,32.458
1492.4,32.482
1492.1,32.505
1491.9,32.529
1491.7,32.552
1491.4,32.575
1491.2,32.599
1491,32.622
1490.7,32.646
1490.5,32.67
1490.3,32.693
1490,32.717
1489.8,32.74
1489.5,32.764
1489.3,32.787
1489.1,32.811
1488.8,32.834
1488.6,32.858
1488.4,32.882
1488.1,32.905
1487.9,32.929
1487.6,32.952
1487.4,32.976
1487.2,33
1486.9,33.023
1486.7,33.047
1486.5,33.071
1486.2,33.095
1486,33.118
1485.8,33.142
1485.5,33.166
1485.3,33.189
1485.1,33.213
1484.8,33.237
1484.6,33.261
1484.4,33.285
1484.1,33.308
1483.9,33.332
1483.6,33.356
1483.4,33.38
1483.2,33.404
1482.9,33.428
1482.7,33.452
1482.5,33.476
1482.2,33.499
1482,33.523
1481.8,33.547
1481.5,33.571
1481.3,33.595
1481.1,33.619
1480.8,33.643
1480.6,33.667
1480.4,33.691
1480.1,33.715
1479.9,33.739
1479.7,33.763
1479.4,33.787
1479.2,33.811
1479,33.836
1478.7,33.86
1478.5,33.884
1478.3,33.908
1478,33.932
1477.8,33.956
1477.6,33.98
1477.3,34.005
1477.1,34.029
1476.9,34.053
1476.6,34.077
1476.4,34.102
1476.2,34.126
1475.9,34.15
1475.7,34.174
1475.5,34.199
1475.2,34.223
1475,34.247
1474.8,34.272
1474.5,34.296
1474.3,34.32
1474.1,34.345
1473.9,34.369
1473.6,34.393
1473.4,34.418
1473.2,34.443
1472.9,34.467
1472.7,34.492
1472.5,34.516
1472.2,34.541
1472,34.566
1471.8,34.59
1471.5,34.615
1471.3,34.639
1471.1,34.664
1470.8,34.688
1470.6,34.713
1470.4,34.738
1470.2,34.762
1469.9,34.787
1469.7,34.812
1469.5,34.836
1469.2,34.861
1469,34.886
1468.8,34.91
1468.5,34.935
1468.3,34.96
1468.1,34.984
1467.9,35.009
1467.6,35.034
1467.4,35.059
1467.2,35.084
1466.9,35.108
1466.7,35.133
1466.5,35.158
1466.2,35.183
1466,35.208
1465.8,35.233
1465.6,35.257
1465.3,35.282
1465.1,35.307
1464.9,35.333
1464.6,35.358
1464.4,35.383
1464.2,35.408
1464,35.433
1463.7,35.458
1463.5,35.483
1463.3,35.508
1463,35.533
1462.8,35.558
1462.6,35.583
1462.4,35.608
1462.1,35.633
1461.9,35.658
1461.7,35.683
1461.4,35.708
1461.2,35.734
1461,35.759
1460.8,35.784
1460.5,35.809
1460.3,35.834
1460.1,35.859
1459.9,35.884
1459.6,35.909
1459.4,35.935
1459.2,35.96
1458.9,35.986
1458.7,36.011
1458.5,36.037
1458.3,36.062
1458,36.087
1457.8,36.112
1457.6,36.138
1457.4,36.163
1457.1,36.188
1456.9,36.213
1456.7,36.239
1456.4,36.264
1456.2,36.289
1456,36.315
1455.8,36.34
1455.5,36.366
1455.3,36.392
1455.1,36.417
1454.9,36.442
1454.6,36.468
1454.4,36.493
1454.2,36.518
1454,36.544
1453.7,36.569
1453.5,36.594
1453.3,36.62
1453.1,36.645
1452.8,36.67
1452.6,36.696
1452.4,36.721
1452.2,36.747
1451.9,36.773
1451.7,36.798
1451.5,36.824
1451.3,36.849
1451,36.874
1450.8,36.9
1450.6,36.925
1450.4,36.95
1450.1,36.976
1449.9,37.001
1449.7,37.027
1449.5,37.052
1449.2,37.078
1449,37.103
1448.8,37.128
1448.6,37.153
1448.3,37.178
1448.1,37.204
1447.9,37.229
1447.7,37.255
1447.5,37.28
1447.2,37.306
1447,37.331
1446.8,37.356
1446.6,37.381
1446.3,37.406
1446.1,37.431
1445.9,37.456
1445.7,37.481
1445.4,37.506
1445.2,37.531
1445,37.556
1444.8,37.581
1444.6,37.606
1444.3,37.631
1444.1,37.656
1443.9,37.681
1443.7,37.706
1443.4,37.73
1443.2,37.755
1443,37.78
1442.8,37.804
1442.6,37.828
1442.3,37.853
1442.1,37.877
1441.9,37.901
1441.7,37.925
1441.4,37.949
1441.2,37.973
1441,37.997
1440.8,38.022
1440.6,38.046
1440.3,38.069
1440.1,38.093
1439.9,38.116
1439.7,38.139
1439.5,38.163
1439.2,38.185
1439,38.208
1438.8,38.231
1438.6,38.253
1438.3,38.276
1438.1,38.298
1437.9,38.32
1437.7,38.343
1437.5,38.365
1437.2,38.387
1437,38.408
1436.8,38.429
1436.6,38.45
1436.4,38.471
1436.1,38.492
1435.9,38.511
1435.7,38.53
1435.5,38.55
1435.3,38.569
1435,38.589
1434.8,38.606
1434.6,38.624
1434.4,38.641
1434.2,38.659
1433.9,38.676
1433.7,38.691
1433.5,38.705
1433.3,38.72
1433.1,38.734
1432.9,38.749
1432.6,38.759
1432.4,38.769
1432.2,38.778
1432,38.788
1431.8,38.798
1431.5,38.8
1431.3,38.802
1431.1,38.804
1430.9,38.806
1430.7,38.808
1430.4,38.794
1430.2,38.78
1430,38.765
1429.8,38.751
1429.6,38.736
1429.4,38.676
1429.1,38.615
1428.9,38.553
1428.7,38.489
1428.5,38.423
1428.3,NaN
1428.1,NaN
1427.8,NaN
1427.6,NaN


==> Data/ETA_1_THz.dat <==
1483.4,29.02
1483.2,29.848
1482.9,30.305
1482.7,30.56
1482.5,30.74
1482.2,30.868
1482,30.977
1481.8,31.062
1481.5,31.138
1481.3,31.203
1481.1,31.254
1480.8,31.303
1480.6,31.344
1480.4,31.378
1480.1,31.409
1479.9,31.434
1479.7,31.452
1479.4,31.465
1479.2,31.475
1479,31.477
1478.7,31.475
1478.5,31.463
1478.3,31.444
1478,31.411
1477.8,31.367
1477.6,31.299
1477.3,31.211
1477.1,31.073
1476.9,30.853
1476.6,30.419
1476.4,29.619


==> Data/ETA_21_THz.dat <==
1559.9,25.139
1559.7,25.341
1559.4,25.534
1559.2,25.719
1558.9,25.896
1558.6,26.066
1558.4,26.23
1558.1,26.389
1557.9,26.439
1557.6,26.489
1557.3,26.538
1557.1,26.587
1556.8,26.636
1556.6,26.685
1556.3,26.733
1556,26.769
1555.8,26.805
1555.5,26.84
1555.3,26.876
1555,26.911
1554.8,26.946
1554.5,26.981
1554.2,27.011
1554,27.041
1553.7,27.071
1553.5,27.101
1553.2,27.131
1553,27.161
1552.7,27.19
1552.4,27.217
1552.2,27.244
1551.9,27.27
1551.7,27.297
1551.4,27.323
1551.2,27.35
1550.9,27.376
1550.6,27.402
1550.4,27.427
1550.1,27.453
1549.9,27.478
1549.6,27.503
1549.4,27.529
1549.1,27.554
1548.8,27.579
1548.6,27.603
1548.3,27.628
1548.1,27.652
1547.8,27.677
1547.6,27.701
1547.3,27.726
1547.1,27.75
1546.8,27.773
1546.5,27.797
1546.3,27.821
1546,27.845
1545.8,27.869
1545.5,27.892
1545.3,27.915
1545,27.939
1544.8,27.962
1544.5,27.985
1544.3,28.008
1544,28.031
1543.7,28.054
1543.5,28.077
1543.2,28.1
1543,28.123
1542.7,28.145
1542.5,28.168
1542.2,28.191
1542,28.214
1541.7,28.237
1541.5,28.259
1541.2,28.281
1541,28.304
1540.7,28.326
1540.4,28.349
1540.2,28.371
1539.9,28.393
1539.7,28.416
1539.4,28.438
1539.2,28.46
1538.9,28.482
1538.7,28.505
1538.4,28.527
1538.2,28.549
1537.9,28.571
1537.7,28.593
1537.4,28.616
1537.2,28.638
1536.9,28.66
1536.7,28.682
1536.4,28.704
1536.2,28.726
1535.9,28.748
1535.7,28.77
1535.4,28.792
1535.2,28.814
1534.9,28.836
1534.6,28.858
1534.4,28.88
1534.1,28.902
1533.9,28.924
1533.6,28.946
1533.4,28.968
1533.1,28.99
1532.9,29.011
1532.6,29.033
1532.4,29.055
1532.1,29.076
1531.9,29.098
1531.6,29.12
1531.4,29.141
1531.1,29.163
1530.9,29.185
1530.6,29.207
1530.4,29.229
1530.1,29.251
1529.9,29.272
1529.6,29.294
1529.4,29.316
1529.1,29.338
1528.9,29.36
1528.6,29.381
1528.4,29.403
1528.1,29.425
1527.9,29.447
1527.6,29.468
1527.4,29.49
1527.1,29.512
1526.9,29.533
1526.7,29.555
1526.4,29.577
1526.2,29.598
1525.9,29.62
1525.7,29.642
1525.4,29.664
1525.2,29.686
1524.9,29.707
1524.7,29.729
1524.4,29.751
1524.2,29.773
1523.9,29.795
1523.7,29.817
1523.4,29.838
1523.2,29.86
1522.9,29.882
1522.7,29.904
1522.4,29.926
1522.2,29.948
1521.9,29.969
1521.7,29.991
1521.4,30.013
1521.2,30.035
1521,30.057
1520.7,30.079
1520.5,30.1
1520.2,30.122
1520,30.144
1519.7,30.166
1519.5,30.187
1519.2,30.209
1519,30.231
1518.7,30.253
1518.5,30.275
1518.2,30.297
1518,30.319
1517.8,30.34
1517.5,30.362
1517.3,30.384
1517,30.406
1516.8,30.429
1516.5,30.451
1516.3,30.473
1516,30.495
1515.8,30.517
1515.5,30.539
1515.3,30.561
1515.1,30.583
1514.8,30.605
1514.6,30.627
1514.3,30.649
1514.1,30.671
1513.8,30.693
1513.6,30.715
1513.3,30.737
1513.1,30.759
1512.9,30.781
1512.6,30.803
1512.4,30.826
1512.1,30.848
1511.9,30.87
1511.6,30.892
1511.4,30.914
1511.1,30.936
1510.9,30.958
1510.7,30.981
1510.4,31.003
1510.2,31.025
1509.9,31.048
1509.7,31.07
1509.4,31.092
1509.2,31.115
1509,31.137
1508.7,31.159
1508.5,31.182
1508.2,31.204
1508,31.226
1507.7,31.249
1507.5,31.271
1507.3,31.293
1507,31.316
1506.8,31.338
1506.5,31.36
1506.3,31.383
1506.1,31.405
1505.8,31.428
1505.6,31.45
1505.3,31.472
1505.1,31.495
1504.8,31.517
1504.6,31.54
1504.4,31.562
1504.1,31.584
1503.9,31.607
1503.6,31.629
1503.4,31.652
1503.2,31.675
1502.9,31.697
1502.7,31.72
1502.4,31.743
1502.2,31.765
1501.9,31.788
1501.7,31.811
1501.5,31.833
1501.2,31.856
1501,31.879
1500.7,31.901
1500.5,31.924
1500.3,31.947
1500,31.97
1499.8,31.993
1499.5,32.015
1499.3,32.038
1499.1,32.061
1498.8,32.084
1498.6,32.107
1498.3,32.13
1498.1,32.152
1497.9,32.175
1497.6,32.198
1497.4,32.221
1497.2,32.244
1496.9,32.267
1496.7,32.29
1496.4,32.313
1496.2,32.336
1496,32.359
1495.7,32.382
1495.5,32.405
1495.2,32.428
1495,32.451
1494.8,32.475
1494.5,32.498
1494.3,32.521
1494.1,32.544
1493.8,32.567
1493.6,32.59
1493.3,32.614
1493.1,32.637
1492.9,32.66
1492.6,32.683
1492.4,32.707
1492.1,32.73
1491.9,32.753
1491.7,32.777
1491.4,32.8
1491.2,32.823
1491,32.847
1490.7,32.87
1490.5,32.893
1490.3,32.917
1490,32.94
1489.8,32.964
1489.5,32.987
1489.3,33.011
1489.1,33.034
1488.8,33.058
1488.6,33.081
1488.4,33.105
1488.1,33.129
1487.9,33.152
1487.6,33.176
1487.4,33.199
1487.2,33.223
1486.9,33.247
1486.7,33.27
1486.5,33.294
1486.2,33.318
1486,33.342
1485.8,33.365
1485.5,33.389
1485.3,33.413
1485.1,33.437
1484.8,33.461
1484.6,33.485
1484.4,33.508
1484.1,33.532
1483.9,33.556
1483.6,33.58
1483.4,33.604
1483.2,33.628
1482.9,33.652
1482.7,33.676
1482.5,33.7
1482.2,33.724
1482,33.748
1481.8,33.772
1481.5,33.797
1481.3,33.821
1481.1,33.845
1480.8,33.869
1480.6,33.893
1480.4,33.917
1480.1,33.942
1479.9,33.966
1479.7,33.99
1479.4,34.014
1479.2,34.039
1479,34.063
1478.7,34.088
1478.5,34.112
1478.3,34.137
1478,34.161
1477.8,34.186
1477.6,34.21
1477.3,34.235
1477.1,34.259
1476.9,34.284
1476.6,34.308
1476.4,34.333
1476.2,34.357
1475.9,34.382
1475.7,34.407
1475.5,34.431
1475.2,34.456
1475,34.481
1474.8,34.505
1474.5,34.53
1474.3,34.555
1474.1,34.58
1473.9,34.604
1473.6,34.629
1473.4,34.654
1473.2,34.679
1472.9,34.704
1472.7,34.729
1472.5,34.754
1472.2,34.779
1472,34.804
1471.8,34.829
1471.5,34.854
1471.3,34.879
1471.1,34.904
1470.8,34.929
1470.6,34.954
1470.4,34.979
1470.2,35.004
1469.9,35.029
1469.7,35.055
1469.5,35.08
1469.2,35.105
1469,35.13
1468.8,35.156
1468.5,35.181
1468.3,35.206
1468.1,35.231
1467.9,35.257
1467.6,35.282
1467.4,35.308
1467.2,35.333
1466.9,35.359
1466.7,35.384
1466.5,35.41
1466.2,35.435
1466,35.461
1465.8,35.486
1465.6,35.512
1465.3,35.538
1465.1,35.563
1464.9,35.589
1464.6,35.614
1464.4,35.64
1464.2,35.666
1464,35.692
1463.7,35.717
1463.5,35.743
1463.3,35.769
1463,35.795
1462.8,35.821
1462.6,35.847
1462.4,35.873
1462.1,35.899
1461.9,35.925
1461.7,35.951
1461.4,35.978
1461.2,36.004
1461,36.03
1460.8,36.056
1460.5,36.082
1460.3,36.108
1460.1,36.135
1459.9,36.161
1459.6,36.187
1459.4,36.213
1459.2,36.24
1458.9,36.266
1458.7,36.292
1458.5,36.319
1458.3,36.345
1458,36.371
1457.8,36.398
1457.6,36.424
1457.4,36.451
1457.1,36.478
1456.9,36.504
1456.7,36.531
1456.4,36.557
1456.2,36.584
1456,36.61
1455.8,36.637
1455.5,36.664
1455.3,36.691
1455.1,36.717
1454.9,36.744
1454.6,36.771
1454.4,36.798
1454.2,36.825
1454,36.852
1453.7,36.879
1453.5,36.906
1453.3,36.933
1453.1,36.96
1452.8,36.987
1452.6,37.014
1452.4,37.041
1452.2,37.068
1451.9,37.096
1451.7,37.123
1451.5,37.15
1451.3,37.177
1451,37.204
1450.8,37.232
1450.6,37.259
1450.4,37.286
1450.1,37.314
1449.9,37.341
1449.7,37.368
1449.5,37.396
1449.2,37.423
1449,37.451
1448.8,37.478
1448.6,37.506
1448.3,37.534
1448.1,37.561
1447.9,37.589
1447.7,37.617
1447.5,37.645
1447.2,37.672
1447,37.7
1446.8,37.728
1446.6,37.756
1446.3,37.784
1446.1,37.812
1445.9,37.839
1445.7,37.867
1445.4,37.895
1445.2,37.923
1445,37.951
1444.8,37.979
1444.6,38.007
1444.3,38.035
1444.1,38.063
1443.9,38.091
1443.7,38.12
1443.4,38.148
1443.2,38.176
1443,38.205
1442.8,38.233
1442.6,38.261
1442.3,38.29
1442.1,38.318
1441.9,38.347
1441.7,38.375
1441.4,38.403
1441.2,38.432
1441,38.46
1440.8,38.489
1440.6,38.517
1440.3,38.546
1440.1,38.574
1439.9,38.603
1439.7,38.632
1439.5,38.66
1439.2,38.689
1439,38.718
1438.8,38.747
1438.6,38.776
1438.3,38.805
1438.1,38.833
1437.9,38.862
1437.7,38.891
1437.5,38.92
1437.2,38.949
1437,38.978
1436.8,39.007
1436.6,39.036
1436.4,39.064
1436.1,39.093
1435.9,39.123
1435.7,39.152
1435.5,39.181
1435.3,39.211
1435,39.24
1434.8,39.269
1434.6,39.299
1434.4,39.328
1434.2,39.357
1433.9,39.386
1433.7,39.416
1433.5,39.445
1433.3,39.474
1433.1,39.503
1432.9,39.533
1432.6,39.563
1432.4,39.592
1432.2,39.622
1432,39.651
1431.8,39.681
1431.5,39.711
1431.3,39.74
1431.1,39.77
1430.9,39.8
1430.7,39.829
1430.4,39.859
1430.2,39.889
1430,39.919
1429.8,39.948
1429.6,39.978
1429.4,40.008
1429.1,40.038
1428.9,40.067
1428.7,40.097
1428.5,40.127
1428.3,40.157
1428.1,40.187
1427.8,40.216
1427.6,40.246
1427.4,40.276
1427.2,40.306
1427,40.336
1426.7,40.365
1426.5,40.395
1426.3,40.425
1426.1,40.455
1425.9,40.485
1425.7,40.514
1425.4,40.544
1425.2,40.574
1425,40.604
1424.8,40.633
1424.6,40.663
1424.4,40.693
1424.1,40.722
1423.9,40.752
1423.7,40.781
1423.5,40.811
1423.3,40.841
1423.1,40.87
1422.9,40.9
1422.6,40.929
1422.4,40.959
1422.2,40.988
1422,41.018
1421.8,41.047
1421.6,41.076
1421.3,41.106
1421.1,41.135
1420.9,41.165
1420.7,41.194
1420.5,41.223
1420.3,41.252
1420,41.28
1419.8,41.309
1419.6,41.338
1419.4,41.367
1419.2,41.395
1419,41.423
1418.8,41.452
1418.5,41.48
1418.3,41.508
1418.1,41.536
1417.9,41.564
1417.7,41.591
1417.5,41.618
1417.3,41.646
1417,41.673
1416.8,41.7
1416.6,41.727
1416.4,41.754
1416.2,41.779
1416,41.804
1415.8,41.83
1415.5,41.855
1415.3,41.88
1415.1,41.905
1414.9,41.93
1414.7,41.952
1414.5,41.975
1414.3,41.997
1414.1,42.02
1413.8,42.042
1413.6,42.064
1413.4,42.087
1413.2,42.105
1413,42.122
1412.8,42.14
1412.6,42.158
1412.3,42.175
1412.1,42.193
1411.9,42.211
1411.7,42.216
1411.5,42.222
1411.3,42.227
1411.1,42.233
1410.9,42.238
1410.6,42.243
1410.4,42.249
1410.2,42.221
1410,42.193
1409.8,42.165
1409.6,42.136
1409.4,42.106
1409.2,42.076
1409,42.045
1408.7,NaN
1408.5,NaN
1408.3,NaN
1408.1,NaN
1407.9,NaN
1407.7,NaN


==> Data/ETA_29_THz.dat <==
1592.8,23.225
1592.5,23.384
1592.3,23.537
1592,23.685
1591.7,23.828
1591.4,23.966
1591.2,24.1
1590.9,24.23
1590.6,24.357
1590.4,24.479
1590.1,24.518
1589.8,24.556
1589.6,24.595
1589.3,24.633
1589,24.671
1588.7,24.709
1588.5,24.746
1588.2,24.784
1587.9,24.821
1587.7,24.85
1587.4,24.878
1587.1,24.907
1586.9,24.935
1586.6,24.964
1586.3,24.992
1586.1,25.02
1585.8,25.049
1585.5,25.077
1585.3,25.102
1585,25.127
1584.7,25.151
1584.4,25.176
1584.2,25.201
1583.9,25.226
1583.6,25.25
1583.4,25.275
1583.1,25.3
1582.8,25.323
1582.6,25.346
1582.3,25.369
1582,25.393
1581.8,25.416
1581.5,25.439
1581.2,25.462
1581,25.485
1580.7,25.508
1580.4,25.531
1580.2,25.553
1579.9,25.575
1579.6,25.597
1579.4,25.619
1579.1,25.641
1578.8,25.663
1578.6,25.685
1578.3,25.707
1578,25.729
1577.8,25.75
1577.5,25.772
1577.3,25.793
1577,25.814
1576.7,25.836
1576.5,25.857
1576.2,25.879
1575.9,25.9
1575.7,25.921
1575.4,25.942
1575.1,25.963
1574.9,25.984
1574.6,26.005
1574.3,26.026
1574.1,26.047
1573.8,26.068
1573.5,26.088
1573.3,26.109
1573,26.129
1572.8,26.15
1572.5,26.171
1572.2,26.191
1572,26.212
1571.7,26.232
1571.4,26.253
1571.2,26.273
1570.9,26.293
1570.6,26.314
1570.4,26.334
1570.1,26.354
1569.9,26.374
1569.6,26.394
1569.3,26.415
1569.1,26.435
1568.8,26.455
1568.5,26.475
1568.3,26.496
1568,26.516
1567.8,26.536
1567.5,26.556
1567.2,26.576
1567,26.597
1566.7,26.617
1566.4,26.637
1566.2,26.657
1565.9,26.677
1565.7,26.698
1565.4,26.718
1565.1,26.738
1564.9,26.758
1564.6,26.778
1564.4,26.799
1564.1,26.819
1563.8,26.839
1563.6,26.859
1563.3,26.879
1563.1,26.899
1562.8,26.919
1562.5,26.939
1562.3,26.959
1562,26.979
1561.7,26.999
1561.5,27.019
1561.2,27.039
1561,27.059
1560.7,27.079
1560.4,27.099
1560.2,27.12
1559.9,27.14
1559.7,27.16
1559.4,27.18
1559.2,27.2
1558.9,27.22
1558.6,27.24
1558.4,27.26
1558.1,27.28
1557.9,27.3
1557.6,27.32
1557.3,27.34
1557.1,27.36
1556.8,27.38
1556.6,27.4
1556.3,27.42
1556,27.44
1555.8,27.46
1555.5,27.48
1555.3,27.5
1555,27.52
1554.8,27.54
1554.5,27.561
1554.2,27.581
1554,27.601
1553.7,27.621
1553.5,27.641
1553.2,27.661
1553,27.681
1552.7,27.701
1552.4,27.721
1552.2,27.741
1551.9,27.761
1551.7,27.781
1551.4,27.801
1551.2,27.821
1550.9,27.841
1550.6,27.861
1550.4,27.882
1550.1,27.902
1549.9,27.922
1549.6,27.942
1549.4,27.962
1549.1,27.982
1548.8,28.002
1548.6,28.022
1548.3,28.042
1548.1,28.062
1547.8,28.082
1547.6,28.102
1547.3,28.122
1547.1,28.142
1546.8,28.162
1546.5,28.183
1546.3,28.203
1546,28.223
1545.8,28.243
1545.5,28.263
1545.3,28.284
1545,28.304
1544.8,28.324
1544.5,28.344
1544.3,28.364
1544,28.385
1543.7,28.405
1543.5,28.425
1543.2,28.445
1543,28.465
1542.7,28.486
1542.5,28.506
1542.2,28.527
1542,28.547
1541.7,28.567
1541.5,28.588
1541.2,28.608
1541,28.629
1540.7,28.649
1540.4,28.669
1540.2,28.69
1539.9,28.71
1539.7,28.73
1539.4,28.751
1539.2,28.771
1538.9,28.792
1538.7,28.812
1538.4,28.833
1538.2,28.853
1537.9,28.874
1537.7,28.894
1537.4,28.915
1537.2,28.935
1536.9,28.956
1536.7,28.976
1536.4,28.997
1536.2,29.017
1535.9,29.038
1535.7,29.059
1535.4,29.079
1535.2,29.1
1534.9,29.121
1534.6,29.141
1534.4,29.162
1534.1,29.183
1533.9,29.204
1533.6,29.225
1533.4,29.246
1533.1,29.267
1532.9,29.288
1532.6,29.309
1532.4,29.33
1532.1,29.351
1531.9,29.372
1531.6,29.392
1531.4,29.412
1531.1,29.433
1530.9,29.453
1530.6,29.474
1530.4,29.494
1530.1,29.515
1529.9,29.535
1529.6,29.556
1529.4,29.577
1529.1,29.597
1528.9,29.618
1528.6,29.639
1528.4,29.66
1528.1,29.681
1527.9,29.702
1527.6,29.723
1527.4,29.744
1527.1,29.765
1526.9,29.786
1526.7,29.807
1526.4,29.828
1526.2,29.849
1525.9,29.87
1525.7,29.891
1525.4,29.911
1525.2,29.932
1524.9,29.954
1524.7,29.975
1524.4,29.996
1524.2,30.017
1523.9,30.038
1523.7,30.059
1523.4,30.081
1523.2,30.102
1522.9,30.123
1522.7,30.144
1522.4,30.166
1522.2,30.187
1521.9,30.208
1521.7,30.229
1521.4,30.251
1521.2,30.272
1521,30.293
1520.7,30.315
1520.5,30.336
1520.2,30.357
1520,30.378
1519.7,30.4
1519.5,30.421
1519.2,30.442
1519,30.464
1518.7,30.485
1518.5,30.506
1518.2,30.528
1518,30.549
1517.8,30.571
1517.5,30.593
1517.3,30.614
1517,30.636
1516.8,30.658
1516.5,30.679
1516.3,30.701
1516,30.723
1515.8,30.744
1515.5,30.766
1515.3,30.787
1515.1,30.809
1514.8,30.831
1514.6,30.852
1514.3,30.874
1514.1,30.896
1513.8,30.918
1513.6,30.94
1513.3,30.961
1513.1,30.983
1512.9,31.005
1512.6,31.027
1512.4,31.049
1512.1,31.071
1511.9,31.093
1511.6,31.115
1511.4,31.137
1511.1,31.159
1510.9,31.18
1510.7,31.202
1510.4,31.224
1510.2,31.246
1509.9,31.268
1509.7,31.29
1509.4,31.312
1509.2,31.334
1509,31.356
1508.7,31.378
1508.5,31.4
1508.2,31.422
1508,31.444
1507.7,31.466
1507.5,31.488
1507.3,31.51
1507,31.532
1506.8,31.555
1506.5,31.577
1506.3,31.6
1506.1,31.622
1505.8,31.644
1505.6,31.667
1505.3,31.689
1505.1,31.712
1504.8,31.734
1504.6,31.756
1504.4,31.779
1504.1,31.801
1503.9,31.824
1503.6,31.846
1503.4,31.868
1503.2,31.891
1502.9,31.914
1502.7,31.936
1502.4,31.959
1502.2,31.981
1501.9,32.004
1501.7,32.027
1501.5,32.049
1501.2,32.072
1501,32.095
1500.7,32.117
1500.5,32.14
1500.3,32.163
1500,32.185
1499.8,32.208
1499.5,32.231
1499.3,32.253
1499.1,32.276
1498.8,32.299
1498.6,32.321
1498.3,32.344
1498.1,32.367
1497.9,32.39
1497.6,32.413
1497.4,32.436
1497.2,32.458
1496.9,32.481
1496.7,32.504
1496.4,32.527
1496.2,32.55
1496,32.574
1495.7,32.597
1495.5,32.62
1495.2,32.643
1495,32.666
1494.8,32.689
1494.5,32.712
1494.3,32.736
1494.1,32.759
1493.8,32.782
1493.6,32.805
1493.3,32.829
1493.1,32.852
1492.9,32.875
1492.6,32.898
1492.4,32.922
1492.1,32.945
1491.9,32.969
1491.7,32.992
1491.4,33.015
1491.2,33.039
1491,33.062
1490.7,33.086
1490.5,33.109
1490.3,33.133
1490,33.156
1489.8,33.18
1489.5,33.203
1489.3,33.227
1489.1,33.251
1488.8,33.274
1488.6,33.298
1488.4,33.321
1488.1,33.345
1487.9,33.369
1487.6,33.393
1487.4,33.416
1487.2,33.44
1486.9,33.464
1486.7,33.488
1486.5,33.512
1486.2,33.535
1486,33.559
1485.8,33.583
1485.5,33.607
1485.3,33.631
1485.1,33.655
1484.8,33.679
1484.6,33.704
1484.4,33.728
1484.1,33.752
1483.9,33.776
1483.6,33.8
1483.4,33.824
1483.2,33.848
1482.9,33.872
1482.7,33.897
1482.5,33.921
1482.2,33.945
1482,33.969
1481.8,33.994
1481.5,34.018
1481.3,34.042
1481.1,34.067
1480.8,34.091
1480.6,34.116
1480.4,34.14
1480.1,34.164
1479.9,34.189
1479.7,34.213
1479.4,34.238
1479.2,34.263
1479,34.287
1478.7,34.312
1478.5,34.337
1478.3,34.361
1478,34.386
1477.8,34.411
1477.6,34.435
1477.3,34.46
1477.1,34.485
1476.9,34.51
1476.6,34.535
1476.4,34.56
1476.2,34.585
1475.9,34.609
1475.7,34.634
1475.5,34.659
1475.2,34.684
1475,34.709
1474.8,34.734
1474.5,34.759
1474.3,34.784
1474.1,34.81
1473.9,34.835
1473.6,34.86
1473.4,34.885
1473.2,34.91
1472.9,34.935
1472.7,34.961
1472.5,34.986
1472.2,35.011
1472,35.037
1471.8,35.062
1471.5,35.087
1471.3,35.113
1471.1,35.138
1470.8,35.164
1470.6,35.189
1470.4,35.215
1470.2,35.241
1469.9,35.266
1469.7,35.292
1469.5,35.317
1469.2,35.343
1469,35.369
1468.8,35.394
1468.5,35.42
1468.3,35.446
1468.1,35.472
1467.9,35.497
1467.6,35.523
1467.4,35.549
1467.2,35.575
1466.9,35.601
1466.7,35.627
1466.5,35.653
1466.2,35.679
1466,35.705
1465.8,35.731
1465.6,35.757
1465.3,35.783
1465.1,35.809
1464.9,35.835
1464.6,35.862
1464.4,35.888
1464.2,35.914
1464,35.941
1463.7,35.967
1463.5,35.993
1463.3,36.02
1463,36.046
1462.8,36.073
1462.6,36.099
1462.4,36.126
1462.1,36.152
1461.9,36.179
1461.7,36.205
1461.4,36.232
1461.2,36.258
1461,36.285
1460.8,36.312
1460.5,36.339
1460.3,36.366
1460.1,36.392
1459.9,36.419
1459.6,36.446
1459.4,36.473
1459.2,36.5
1458.9,36.527
1458.7,36.554
1458.5,36.581
1458.3,36.608
1458,36.636
1457.8,36.663
1457.6,36.69
1457.4,36.717
1457.1,36.744
1456.9,36.772
1456.7,36.799
1456.4,36.826
1456.2,36.854
1456,36.881
1455.8,36.909
1455.5,36.936
1455.3,36.964
1455.1,36.991
1454.9,37.018
1454.6,37.046
1454.4,37.074
1454.2,37.102
1454,37.13
1453.7,37.158
1453.5,37.185
1453.3,37.213
1453.1,37.241
1452.8,37.269
1452.6,37.297
1452.4,37.325
1452.2,37.353
1451.9,37.381
1451.7,37.409
1451.5,37.437
1451.3,37.465
1451,37.493
1450.8,37.521
1450.6,37.549
1450.4,37.578
1450.1,37.606
1449.9,37.634
1449.7,37.663
1449.5,37.691
1449.2,37.719
1449,37.748
1448.8,37.776
1448.6,37.805
1448.3,37.833
1448.1,37.862
1447.9,37.891
1447.7,37.919
1447.5,37.948
1447.2,37.977
1447,38.005
1446.8,38.034
1446.6,38.063
1446.3,38.092
1446.1,38.122
1445.9,38.151
1445.7,38.18
1445.4,38.209
1445.2,38.238
1445,38.267
1444.8,38.296
1444.6,38.326
1444.3,38.355
1444.1,38.385
1443.9,38.414
1443.7,38.443
1443.4,38.473
1443.2,38.502
1443,38.532
1442.8,38.561
1442.6,38.591
1442.3,38.621
1442.1,38.651
1441.9,38.681
1441.7,38.71
1441.4,38.74
1441.2,38.77
1441,38.8
1440.8,38.83
1440.6,38.86
1440.3,38.89
1440.1,38.92
1439.9,38.951
1439.7,38.981
1439.5,39.011
1439.2,39.041
1439,39.071
1438.8,39.101
1438.6,39.132
1438.3,39.163
1438.1,39.194
1437.9,39.224
1437.7,39.255
1437.5,39.286
1437.2,39.316
1437,39.347
1436.8,39.378
1436.6,39.409
1436.4,39.44
1436.1,39.471
1435.9,39.502
1435.7,39.533
1435.5,39.564
1435.3,39.595
1435,39.626
1434.8,39.657
1434.6,39.688
1434.4,39.72
1434.2,39.751
1433.9,39.783
1433.7,39.814
1433.5,39.846
1433.3,39.877
1433.1,39.909
1432.9,39.94
1432.6,39.972
1432.4,40.004
1432.2,40.036
1432,40.068
1431.8,40.1
1431.5,40.132
1431.3,40.164
1431.1,40.196
1430.9,40.228
1430.7,40.26
1430.4,40.293
1430.2,40.325
1430,40.358
1429.8,40.39
1429.6,40.423
1429.4,40.455
1429.1,40.488
1428.9,40.52
1428.7,40.553
1428.5,40.586
1428.3,40.619
1428.1,40.652
1427.8,40.685
1427.6,40.718
1427.4,40.751
1427.2,40.784
1427,40.817
1426.7,40.85
1426.5,40.884
1426.3,40.918
1426.1,40.951
1425.9,40.985
1425.7,41.018
1425.4,41.052
1425.2,41.085
1425,41.119
1424.8,41.153
1424.6,41.187
1424.4,41.221
1424.1,41.255
1423.9,41.289
1423.7,41.323
1423.5,41.357
1423.3,41.391
1423.1,41.425
1422.9,41.46
1422.6,41.494
1422.4,41.529
1422.2,41.564
1422,41.599
1421.8,41.633
1421.6,41.668
1421.3,41.703
1421.1,41.737
1420.9,41.772
1420.7,41.808
1420.5,41.843
1420.3,41.878
1420,41.913
1419.8,41.948
1419.6,41.984
1419.4,42.019
1419.2,42.054
1419,42.09
1418.8,42.126
1418.5,42.162
1418.3,42.198
1418.1,42.234
1417.9,42.27
1417.7,42.306
1417.5,42.342
1417.3,42.377
1417,42.414
1416.8,42.451
1416.6,42.487
1416.4,42.524
1416.2,42.56
1416,42.597
1415.8,42.633
1415.5,42.669
1415.3,42.706
1415.1,42.743
1414.9,42.781
1414.7,42.818
1414.5,42.855
1414.3,42.893
1414.1,42.93
1413.8,42.967
1413.6,43.005
1413.4,43.042
1413.2,43.08
1413,43.118
1412.8,43.156
1412.6,43.195
1412.3,43.233
1412.1,43.271
1411.9,43.309
1411.7,43.347
1411.5,43.385
1411.3,43.424
1411.1,43.463
1410.9,43.502
1410.6,43.541
1410.4,43.58
1410.2,43.618
1410,43.657
1409.8,43.696
1409.6,43.735
1409.4,43.775
1409.2,43.814
1409,43.854
1408.7,43.894
1408.5,43.934
1408.3,43.973
1408.1,44.013
1407.9,44.053
1407.7,44.092
1407.5,44.133
1407.3,44.174
1407,44.214
1406.8,44.255
1406.6,44.295
1406.4,44.336
1406.2,44.376
1406,44.417
1405.8,44.457
1405.6,44.499
1405.4,44.54
1405.1,44.582
1404.9,44.624
1404.7,44.665
1404.5,44.706
1404.3,44.748
1404.1,44.789
1403.9,44.83
1403.7,44.873
1403.5,44.916
1403.3,44.958
1403,45.001
1402.8,45.043
1402.6,45.086
1402.4,45.128
1402.2,45.17
1402,45.213
1401.8,45.256
1401.6,45.3
1401.4,45.344
1401.2,45.387
1401,45.431
1400.7,45.475
1400.5,45.518
1400.3,45.561
1400.1,45.605
1399.9,45.649
1399.7,45.694
1399.5,45.739
1399.3,45.783
1399.1,45.828
1398.9,45.872
1398.7,45.917
1398.4,45.961
1398.2,46.005
1398,46.051
1397.8,46.097
1397.6,46.142
1397.4,46.188
1397.2,46.233
1397,46.279
1396.8,46.324
1396.6,46.369
1396.4,46.414
1396.2,46.461
1395.9,46.508
1395.7,46.555
1395.5,46.602
1395.3,46.648
1395.1,46.695
1394.9,46.741
1394.7,46.787
1394.5,46.834
1394.3,46.881
1394.1,46.929
1393.9,46.977
1393.7,47.024
1393.5,47.072
1393.2,47.119
1393,47.167
1392.8,47.214
1392.6,47.261
1392.4,47.309
1392.2,47.357
1392,47.405
1391.8,47.453
1391.6,47.501
1391.4,47.549
1391.2,47.596
1391,47.644
1390.8,47.691
1390.6,47.739
1390.4,47.787
1390.1,47.834
1389.9,47.882
1389.7,47.93
1389.5,47.977
1389.3,48.024
1389.1,48.071
1388.9,48.119
1388.7,48.163
1388.5,48.208
1388.3,48.252
1388.1,48.296
1387.9,48.341
1387.7,48.385
1387.5,48.429
1387.3,48.473
1387.1,48.517
1386.9,48.552
1386.7,48.588
1386.4,48.623
1386.2,48.658
1386,48.693
1385.8,48.729
1385.6,48.764
1385.4,48.799
1385.2,48.834
1385,48.834
1384.8,48.833
1384.6,48.833
1384.4,48.832
1384.2,48.831
1384,48.83
1383.8,48.829
1383.6,48.828
1383.4,48.826
1383.2,NaN
1383,NaN
1382.8,NaN
1382.6,NaN
1382.4,NaN
1382.2,NaN
1382,NaN


==> Data/ETA_33_THz.dat <==
1609.7,22.308
1609.5,22.453
1609.2,22.593
1608.9,22.728
1608.6,22.859
1608.4,22.986
1608.1,23.109
1607.8,23.229
1607.5,23.345
1607.3,23.459
1607,23.57
1606.7,23.604
1606.4,23.637
1606.2,23.671
1605.9,23.705
1605.6,23.738
1605.3,23.772
1605.1,23.805
1604.8,23.839
1604.5,23.872
1604.2,23.905
1604,23.931
1603.7,23.957
1603.4,23.983
1603.1,24.009
1602.9,24.035
1602.6,24.061
1602.3,24.087
1602,24.113
1601.8,24.138
1601.5,24.164
1601.2,24.187
1601,24.21
1600.7,24.233
1600.4,24.256
1600.1,24.279
1599.9,24.302
1599.6,24.325
1599.3,24.348
1599,24.371
1598.8,24.394
1598.5,24.415
1598.2,24.437
1598,24.459
1597.7,24.48
1597.4,24.502
1597.1,24.524
1596.9,24.545
1596.6,24.567
1596.3,24.588
1596,24.61
1595.8,24.631
1595.5,24.651
1595.2,24.672
1595,24.692
1594.7,24.713
1594.4,24.734
1594.1,24.754
1593.9,24.775
1593.6,24.795
1593.3,24.816
1593.1,24.836
1592.8,24.857
1592.5,24.877
1592.3,24.897
1592,24.918
1591.7,24.938
1591.4,24.959
1591.2,24.979
1590.9,24.999
1590.6,25.02
1590.4,25.04
1590.1,25.059
1589.8,25.079
1589.6,25.099
1589.3,25.119
1589,25.138
1588.7,25.158
1588.5,25.178
1588.2,25.198
1587.9,25.217
1587.7,25.237
1587.4,25.256
1587.1,25.276
1586.9,25.295
1586.6,25.315
1586.3,25.334
1586.1,25.353
1585.8,25.373
1585.5,25.392
1585.3,25.412
1585,25.431
1584.7,25.45
1584.4,25.469
1584.2,25.489
1583.9,25.508
1583.6,25.527
1583.4,25.546
1583.1,25.566
1582.8,25.585
1582.6,25.604
1582.3,25.624
1582,25.643
1581.8,25.662
1581.5,25.682
1581.2,25.701
1581,25.721
1580.7,25.74
1580.4,25.76
1580.2,25.779
1579.9,25.799
1579.6,25.818
1579.4,25.837
1579.1,25.856
1578.8,25.876
1578.6,25.895
1578.3,25.914
1578,25.933
1577.8,25.953
1577.5,25.972
1577.3,25.991
1577,26.01
1576.7,26.03
1576.5,26.049
1576.2,26.068
1575.9,26.087
1575.7,26.107
1575.4,26.126
1575.1,26.145
1574.9,26.165
1574.6,26.184
1574.3,26.203
1574.1,26.222
1573.8,26.241
1573.5,26.26
1573.3,26.279
1573,26.298
1572.8,26.317
1572.5,26.336
1572.2,26.355
1572,26.374
1571.7,26.394
1571.4,26.413
1571.2,26.433
1570.9,26.452
1570.6,26.472
1570.4,26.491
1570.1,26.511
1569.9,26.53
1569.6,26.55
1569.3,26.569
1569.1,26.588
1568.8,26.608
1568.5,26.627
1568.3,26.646
1568,26.665
1567.8,26.685
1567.5,26.704
1567.2,26.723
1567,26.743
1566.7,26.762
1566.4,26.781
1566.2,26.8
1565.9,26.82
1565.7,26.839
1565.4,26.858
1565.1,26.878
1564.9,26.897
1564.6,26.916
1564.4,26.936
1564.1,26.955
1563.8,26.974
1563.6,26.994
1563.3,27.013
1563.1,27.032
1562.8,27.052
1562.5,27.071
1562.3,27.091
1562,27.11
1561.7,27.129
1561.5,27.149
1561.2,27.168
1561,27.187
1560.7,27.207
1560.4,27.226
1560.2,27.245
1559.9,27.265
1559.7,27.284
1559.4,27.303
1559.2,27.323
1558.9,27.342
1558.6,27.361
1558.4,27.381
1558.1,27.4
1557.9,27.419
1557.6,27.439
1557.3,27.458
1557.1,27.478
1556.8,27.497
1556.6,27.516
1556.3,27.536
1556,27.555
1555.8,27.575
1555.5,27.594
1555.3,27.614
1555,27.634
1554.8,27.653
1554.5,27.673
1554.2,27.692
1554,27.712
1553.7,27.732
1553.5,27.751
1553.2,27.771
1553,27.791
1552.7,27.81
1552.4,27.83
1552.2,27.85
1551.9,27.869
1551.7,27.889
1551.4,27.909
1551.2,27.928
1550.9,27.948
1550.6,27.968
1550.4,27.988
1550.1,28.008
1549.9,28.028
1549.6,28.048
1549.4,28.068
1549.1,28.088
1548.8,28.107
1548.6,28.127
1548.3,28.147
1548.1,28.167
1547.8,28.187
1547.6,28.207
1547.3,28.227
1547.1,28.246
1546.8,28.266
1546.5,28.286
1546.3,28.306
1546,28.326
1545.8,28.346
1545.5,28.366
1545.3,28.386
1545,28.406
1544.8,28.426
1544.5,28.446
1544.3,28.465
1544,28.485
1543.7,28.505
1543.5,28.525
1543.2,28.546
1543,28.566
1542.7,28.586
1542.5,28.606
1542.2,28.627
1542,28.647
1541.7,28.667
1541.5,28.688
1541.2,28.708
1541,28.728
1540.7,28.748
1540.4,28.768
1540.2,28.788
1539.9,28.808
1539.7,28.828
1539.4,28.848
1539.2,28.868
1538.9,28.888
1538.7,28.908
1538.4,28.928
1538.2,28.948
1537.9,28.969
1537.7,28.989
1537.4,29.009
1537.2,29.03
1536.9,29.05
1536.7,29.07
1536.4,29.091
1536.2,29.111
1535.9,29.131
1535.7,29.152
1535.4,29.172
1535.2,29.193
1534.9,29.213
1534.6,29.234
1534.4,29.254
1534.1,29.275
1533.9,29.295
1533.6,29.316
1533.4,29.336
1533.1,29.357
1532.9,29.378
1532.6,29.398
1532.4,29.419
1532.1,29.44
1531.9,29.46
1531.6,29.481
1531.4,29.502
1531.1,29.522
1530.9,29.543
1530.6,29.564
1530.4,29.585
1530.1,29.605
1529.9,29.626
1529.6,29.647
1529.4,29.668
1529.1,29.688
1528.9,29.709
1528.6,29.73
1528.4,29.751
1528.1,29.772
1527.9,29.792
1527.6,29.813
1527.4,29.834
1527.1,29.855
1526.9,29.876
1526.7,29.897
1526.4,29.917
1526.2,29.938
1525.9,29.959
1525.7,29.98
1525.4,30.001
1525.2,30.022
1524.9,30.044
1524.7,30.065
1524.4,30.086
1524.2,30.107
1523.9,30.128
1523.7,30.149
1523.4,30.17
1523.2,30.192
1522.9,30.213
1522.7,30.235
1522.4,30.256
1522.2,30.278
1521.9,30.299
1521.7,30.32
1521.4,30.342
1521.2,30.363
1521,30.385
1520.7,30.406
1520.5,30.427
1520.2,30.448
1520,30.469
1519.7,30.49
1519.5,30.511
1519.2,30.532
1519,30.553
1518.7,30.574
1518.5,30.595
1518.2,30.616
1518,30.638
1517.8,30.659
1517.5,30.681
1517.3,30.702
1517,30.724
1516.8,30.745
1516.5,30.767
1516.3,30.789
1516,30.81
1515.8,30.832
1515.5,30.853
1515.3,30.875
1515.1,30.897
1514.8,30.918
1514.6,30.94
1514.3,30.961
1514.1,30.983
1513.8,31.005
1513.6,31.026
1513.3,31.048
1513.1,31.07
1512.9,31.092
1512.6,31.114
1512.4,31.136
1512.1,31.157
1511.9,31.179
1511.6,31.201
1511.4,31.223
1511.1,31.245
1510.9,31.267
1510.7,31.289
1510.4,31.311
1510.2,31.333
1509.9,31.355
1509.7,31.377
1509.4,31.399
1509.2,31.421
1509,31.442
1508.7,31.464
1508.5,31.487
1508.2,31.509
1508,31.531
1507.7,31.553
1507.5,31.576
1507.3,31.598
1507,31.62
1506.8,31.642
1506.5,31.664
1506.3,31.687
1506.1,31.709
1505.8,31.731
1505.6,31.754
1505.3,31.776
1505.1,31.798
1504.8,31.821
1504.6,31.843
1504.4,31.865
1504.1,31.887
1503.9,31.91
1503.6,31.932
1503.4,31.955
1503.2,31.978
1502.9,32
1502.7,32.023
1502.4,32.046
1502.2,32.068
1501.9,32.091
1501.7,32.114
1501.5,32.136
1501.2,32.159
1501,32.182
1500.7,32.204
1500.5,32.227
1500.3,32.25
1500,32.273
1499.8,32.295
1499.5,32.318
1499.3,32.341
1499.1,32.363
1498.8,32.386
1498.6,32.409
1498.3,32.432
1498.1,32.455
1497.9,32.478
1497.6,32.501
1497.4,32.524
1497.2,32.547
1496.9,32.57
1496.7,32.593
1496.4,32.616
1496.2,32.639
1496,32.662
1495.7,32.685
1495.5,32.708
1495.2,32.731
1495,32.755
1494.8,32.778
1494.5,32.801
1494.3,32.824
1494.1,32.847
1493.8,32.871
1493.6,32.894
1493.3,32.917
1493.1,32.941
1492.9,32.964
1492.6,32.988
1492.4,33.011
1492.1,33.034
1491.9,33.058
1491.7,33.081
1491.4,33.105
1491.2,33.128
1491,33.152
1490.7,33.175
1490.5,33.199
1490.3,33.222
1490,33.246
1489.8,33.27
1489.5,33.293
1489.3,33.317
1489.1,33.341
1488.8,33.365
1488.6,33.388
1488.4,33.412
1488.1,33.436
1487.9,33.46
1487.6,33.484
1487.4,33.508
1487.2,33.531
1486.9,33.556
1486.7,33.58
1486.5,33.604
1486.2,33.628
1486,33.652
1485.8,33.676
1485.5,33.7
1485.3,33.724
1485.1,33.748
1484.8,33.772
1484.6,33.796
1484.4,33.82
1484.1,33.844
1483.9,33.869
1483.6,33.893
1483.4,33.917
1483.2,33.941
1482.9,33.966
1482.7,33.99
1482.5,34.014
1482.2,34.038
1482,34.063
1481.8,34.087
1481.5,34.112
1481.3,34.136
1481.1,34.16
1480.8,34.185
1480.6,34.209
1480.4,34.234
1480.1,34.258
1479.9,34.283
1479.7,34.308
1479.4,34.332
1479.2,34.357
1479,34.382
1478.7,34.407
1478.5,34.432
1478.3,34.456
1478,34.481
1477.8,34.506
1477.6,34.531
1477.3,34.556
1477.1,34.581
1476.9,34.606
1476.6,34.631
1476.4,34.656
1476.2,34.681
1475.9,34.706
1475.7,34.731
1475.5,34.756
1475.2,34.781
1475,34.807
1474.8,34.832
1474.5,34.857
1474.3,34.882
1474.1,34.908
1473.9,34.933
1473.6,34.958
1473.4,34.983
1473.2,35.008
1472.9,35.034
1472.7,35.06
1472.5,35.085
1472.2,35.111
1472,35.136
1471.8,35.162
1471.5,35.187
1471.3,35.213
1471.1,35.238
1470.8,35.264
1470.6,35.289
1470.4,35.315
1470.2,35.341
1469.9,35.367
1469.7,35.392
1469.5,35.418
1469.2,35.444
1469,35.47
1468.8,35.495
1468.5,35.521
1468.3,35.547
1468.1,35.573
1467.9,35.599
1467.6,35.625
1467.4,35.652
1467.2,35.678
1466.9,35.704
1466.7,35.73
1466.5,35.756
1466.2,35.782
1466,35.808
1465.8,35.835
1465.6,35.861
1465.3,35.887
1465.1,35.914
1464.9,35.94
1464.6,35.966
1464.4,35.993
1464.2,36.019
1464,36.046
1463.7,36.072
1463.5,36.099
1463.3,36.126
1463,36.152
1462.8,36.179
1462.6,36.206
1462.4,36.232
1462.1,36.259
1461.9,36.286
1461.7,36.312
1461.4,36.339
1461.2,36.366
1461,36.394
1460.8,36.421
1460.5,36.448
1460.3,36.475
1460.1,36.502
1459.9,36.529
1459.6,36.556
1459.4,36.583
1459.2,36.61
1458.9,36.638
1458.7,36.665
1458.5,36.693
1458.3,36.72
1458,36.747
1457.8,36.775
1457.6,36.802
1457.4,36.829
1457.1,36.857
1456.9,36.884
1456.7,36.912
1456.4,36.94
1456.2,36.967
1456,36.995
1455.8,37.023
1455.5,37.05
1455.3,37.078
1455.1,37.106
1454.9,37.133
1454.6,37.161
1454.4,37.189
1454.2,37.217
1454,37.245
1453.7,37.273
1453.5,37.301
1453.3,37.329
1453.1,37.357
1452.8,37.385
1452.6,37.413
1452.4,37.442
1452.2,37.47
1451.9,37.499
1451.7,37.527
1451.5,37.556
1451.3,37.584
1451,37.612
1450.8,37.641
1450.6,37.669
1450.4,37.698
1450.1,37.727
1449.9,37.755
1449.7,37.784
1449.5,37.813
1449.2,37.842
1449,37.871
1448.8,37.9
1448.6,37.928
1448.3,37.957
1448.1,37.986
1447.9,38.015
1447.7,38.044
1447.5,38.074
1447.2,38.103
1447,38.132
1446.8,38.161
1446.6,38.19
1446.3,38.22
1446.1,38.249
1445.9,38.278
1445.7,38.308
1445.4,38.337
1445.2,38.367
1445,38.397
1444.8,38.427
1444.6,38.456
1444.3,38.486
1444.1,38.516
1443.9,38.545
1443.7,38.575
1443.4,38.605
1443.2,38.635
1443,38.665
1442.8,38.695
1442.6,38.726
1442.3,38.756
1442.1,38.786
1441.9,38.816
1441.7,38.846
1441.4,38.876
1441.2,38.906
1441,38.937
1440.8,38.968
1440.6,38.998
1440.3,39.029
1440.1,39.059
1439.9,39.09
1439.7,39.12
1439.5,39.151
1439.2,39.181
1439,39.212
1438.8,39.243
1438.6,39.274
1438.3,39.305
1438.1,39.336
1437.9,39.367
1437.7,39.398
1437.5,39.429
1437.2,39.46
1437,39.491
1436.8,39.523
1436.6,39.555
1436.4,39.586
1436.1,39.618
1435.9,39.65
1435.7,39.681
1435.5,39.713
1435.3,39.745
1435,39.776
1434.8,39.808
1434.6,39.84
1434.4,39.872
1434.2,39.904
1433.9,39.936
1433.7,39.968
1433.5,40
1433.3,40.032
1433.1,40.064
1432.9,40.096
1432.6,40.128
1432.4,40.161
1432.2,40.194
1432,40.226
1431.8,40.259
1431.5,40.292
1431.3,40.324
1431.1,40.357
1430.9,40.39
1430.7,40.422
1430.4,40.455
1430.2,40.488
1430,40.521
1429.8,40.555
1429.6,40.588
1429.4,40.621
1429.1,40.654
1428.9,40.688
1428.7,40.721
1428.5,40.754
1428.3,40.787
1428.1,40.821
1427.8,40.855
1427.6,40.889
1427.4,40.923
1427.2,40.957
1427,40.991
1426.7,41.025
1426.5,41.059
1426.3,41.093
1426.1,41.127
1425.9,41.161
1425.7,41.196
1425.4,41.231
1425.2,41.265
1425,41.3
1424.8,41.334
1424.6,41.369
1424.4,41.403
1424.1,41.438
1423.9,41.472
1423.7,41.508
1423.5,41.543
1423.3,41.578
1423.1,41.614
1422.9,41.649
1422.6,41.685
1422.4,41.72
1422.2,41.755
1422,41.791
1421.8,41.826
1421.6,41.862
1421.3,41.898
1421.1,41.934
1420.9,41.97
1420.7,42.006
1420.5,42.042
1420.3,42.078
1420,42.114
1419.8,42.15
1419.6,42.186
1419.4,42.223
1419.2,42.26
1419,42.297
1418.8,42.334
1418.5,42.371
1418.3,42.408
1418.1,42.444
1417.9,42.481
1417.7,42.518
1417.5,42.555
1417.3,42.593
1417,42.631
1416.8,42.669
1416.6,42.706
1416.4,42.744
1416.2,42.782
1416,42.82
1415.8,42.858
1415.5,42.895
1415.3,42.933
1415.1,42.972
1414.9,43.011
1414.7,43.05
1414.5,43.088
1414.3,43.127
1414.1,43.166
1413.8,43.204
1413.6,43.243
1413.4,43.281
1413.2,43.32
1413,43.36
1412.8,43.4
1412.6,43.44
1412.3,43.48
1412.1,43.52
1411.9,43.559
1411.7,43.599
1411.5,43.639
1411.3,43.679
1411.1,43.718
1410.9,43.759
1410.6,43.801
1410.4,43.842
1410.2,43.883
1410,43.924
1409.8,43.965
1409.6,44.005
1409.4,44.046
1409.2,44.087
1409,44.128
1408.7,44.17
1408.5,44.212
1408.3,44.254
1408.1,44.297
1407.9,44.339
1407.7,44.381
1407.5,44.423
1407.3,44.464
1407,44.506
1406.8,44.548
1406.6,44.592
1406.4,44.635
1406.2,44.679
1406,44.723
1405.8,44.766
1405.6,44.809
1405.4,44.853
1405.1,44.896
1404.9,44.939
1404.7,44.982
1404.5,45.028
1404.3,45.073
1404.1,45.118
1403.9,45.163
1403.7,45.208
1403.5,45.253
1403.3,45.298
1403,45.342
1402.8,45.387
1402.6,45.431
1402.4,45.478
1402.2,45.525
1402,45.572
1401.8,45.619
1401.6,45.665
1401.4,45.712
1401.2,45.758
1401,45.805
1400.7,45.851
1400.5,45.897
1400.3,45.946
1400.1,45.994
1399.9,46.043
1399.7,46.092
1399.5,46.14
1399.3,46.188
1399.1,46.236
1398.9,46.284
1398.7,46.332
1398.4,46.38
1398.2,46.431
1398,46.482
1397.8,46.533
1397.6,46.584
1397.4,46.634
1397.2,46.685
1397,46.735
1396.8,46.785
1396.6,46.835
1396.4,46.885
1396.2,46.939
1395.9,46.992
1395.7,47.045
1395.5,47.098
1395.3,47.15
1395.1,47.203
1394.9,47.255
1394.7,47.308
1394.5,47.36
1394.3,47.412
1394.1,47.468
1393.9,47.524
1393.7,47.58
1393.5,47.636
1393.2,47.691
1393,47.746
1392.8,47.801
1392.6,47.856
1392.4,47.911
1392.2,47.966
1392,48.025
1391.8,48.084
1391.6,48.143
1391.4,48.202
1391.2,48.26
1391,48.319
1390.8,48.377
1390.6,48.435
1390.4,48.492
1390.1,48.55
1389.9,48.613
1389.7,48.676
1389.5,48.739
1389.3,48.801
1389.1,48.864
1388.9,48.926
1388.7,48.987
1388.5,49.049
1388.3,49.11
1388.1,49.171
1387.9,49.239
1387.7,49.306
1387.5,49.374
1387.3,49.44
1387.1,49.507
1386.9,49.573
1386.7,49.639
1386.4,49.704
1386.2,49.77
1386,49.834
1385.8,49.908
1385.6,49.981
1385.4,50.053
1385.2,50.125
1385,50.197
1384.8,50.269
1384.6,50.34
1384.4,50.41
1384.2,50.48
1384,50.55
1383.8,50.631
1383.6,50.71
1383.4,50.79
1383.2,50.868
1383,50.947
1382.8,51.024
1382.6,51.102
1382.4,51.178
1382.2,51.255
1382,51.331
1381.7,51.42
1381.5,51.508
1381.3,51.596
1381.1,51.684
1380.9,51.77
1380.7,51.856
1380.5,51.941
1380.3,52.026
1380.1,52.109
1379.9,52.193
1379.7,52.294
1379.5,52.393
1379.3,52.492
1379.1,52.59
1378.9,52.687
1378.7,52.783
1378.5,52.878
1378.3,52.973
1378.1,53.066
1377.9,53.159
1377.7,53.276
1377.5,53.392
1377.3,53.507
1377.1,53.62
1376.9,53.732
1376.7,53.843
1376.5,53.952
1376.3,54.061
1376.1,54.168
1375.9,54.273
1375.7,54.413
1375.5,54.55
1375.3,54.685
1375.1,54.817
1374.9,54.948
1374.7,55.077
1374.5,55.204
1374.3,55.33
1374.1,55.453
1373.9,55.575
1373.6,55.73
1373.4,55.882
1373.2,56.031
1373,56.178
1372.8,56.322
1372.6,56.464
1372.4,56.604
1372.2,56.741
1372,56.876
1371.8,57.009
1371.6,57.049
1371.4,57.088
1371.2,57.128
1371,57.168
1370.8,57.207
1370.6,57.247
1370.4,57.286
1370.2,57.326
1370,57.365
1369.8,57.405
1369.6,NaN
1369.4,NaN


==> Data/ETA_5_THz.dat <==
1498.1,28.982
1497.9,29.487
1497.6,29.941
1497.4,30.139
1497.2,30.328
1496.9,30.441
1496.7,30.551
1496.4,30.638
1496.2,30.724
1496,30.79
1495.7,30.856
1495.5,30.915
1495.2,30.974
1495,31.026
1494.8,31.078
1494.5,31.124
1494.3,31.169
1494.1,31.213
1493.8,31.256
1493.6,31.297
1493.3,31.337
1493.1,31.377
1492.9,31.416
1492.6,31.452
1492.4,31.488
1492.1,31.523
1491.9,31.558
1491.7,31.592
1491.4,31.626
1491.2,31.659
1491,31.692
1490.7,31.723
1490.5,31.755
1490.3,31.786
1490,31.817
1489.8,31.848
1489.5,31.878
1489.3,31.908
1489.1,31.937
1488.8,31.967
1488.6,31.996
1488.4,32.024
1488.1,32.052
1487.9,32.081
1487.6,32.109
1487.4,32.136
1487.2,32.164
1486.9,32.191
1486.7,32.219
1486.5,32.246
1486.2,32.273
1486,32.299
1485.8,32.325
1485.5,32.352
1485.3,32.378
1485.1,32.404
1484.8,32.43
1484.6,32.456
1484.4,32.482
1484.1,32.508
1483.9,32.533
1483.6,32.558
1483.4,32.582
1483.2,32.607
1482.9,32.632
1482.7,32.657
1482.5,32.682
1482.2,32.706
1482,32.731
1481.8,32.755
1481.5,32.78
1481.3,32.804
1481.1,32.828
1480.8,32.851
1480.6,32.875
1480.4,32.899
1480.1,32.922
1479.9,32.946
1479.7,32.969
1479.4,32.992
1479.2,33.015
1479,33.038
1478.7,33.061
1478.5,33.084
1478.3,33.106
1478,33.129
1477.8,33.151
1477.6,33.174
1477.3,33.197
1477.1,33.219
1476.9,33.241
1476.6,33.262
1476.4,33.284
1476.2,33.305
1475.9,33.327
1475.7,33.348
1475.5,33.369
1475.2,33.39
1475,33.412
1474.8,33.432
1474.5,33.452
1474.3,33.472
1474.1,33.492
1473.9,33.513
1473.6,33.533
1473.4,33.553
1473.2,33.572
1472.9,33.591
1472.7,33.609
1472.5,33.628
1472.2,33.648
1472,33.665
1471.8,33.683
1471.5,33.701
1471.3,33.719
1471.1,33.737
1470.8,33.754
1470.6,33.77
1470.4,33.786
1470.2,33.801
1469.9,33.817
1469.7,33.832
1469.5,33.847
1469.2,33.861
1469,33.875
1468.8,33.888
1468.5,33.901
1468.3,33.912
1468.1,33.923
1467.9,33.934
1467.6,33.945
1467.4,33.953
1467.2,33.962
1466.9,33.967
1466.7,33.972
1466.5,33.977
1466.2,33.982
1466,33.981
1465.8,33.981
1465.6,33.977
1465.3,33.973
1465.1,33.965
1464.9,33.958
1464.6,33.94
1464.4,33.921
1464.2,33.893
1464,33.865
1463.7,33.818
1463.5,33.77
1463.3,33.685
1463,33.598
1462.8,33.425
1462.6,33.243
1462.4,32.79
1462.1,32.282


==> Data/ETA_9_THz.dat <==
1513.1,28.11
1512.9,28.49
1512.6,28.84
1512.4,29.164
1512.1,29.286
1511.9,29.405
1511.6,29.522
1511.4,29.597
1511.1,29.672
1510.9,29.745
1510.7,29.803
1510.4,29.861
1510.2,29.918
1509.9,29.965
1509.7,30.013
1509.4,30.06
1509.2,30.102
1509,30.144
1508.7,30.185
1508.5,30.224
1508.2,30.262
1508,30.3
1507.7,30.336
1507.5,30.372
1507.3,30.408
1507,30.441
1506.8,30.475
1506.5,30.509
1506.3,30.542
1506.1,30.574
1505.8,30.607
1505.6,30.637
1505.3,30.668
1505.1,30.699
1504.8,30.729
1504.6,30.759
1504.4,30.789
1504.1,30.819
1503.9,30.848
1503.6,30.877
1503.4,30.906
1503.2,30.935
1502.9,30.963
1502.7,30.992
1502.4,31.02
1502.2,31.048
1501.9,31.076
1501.7,31.103
1501.5,31.131
1501.2,31.157
1501,31.184
1500.7,31.211
1500.5,31.238
1500.3,31.265
1500,31.292
1499.8,31.319
1499.5,31.345
1499.3,31.371
1499.1,31.397
1498.8,31.424
1498.6,31.45
1498.3,31.476
1498.1,31.501
1497.9,31.527
1497.6,31.553
1497.4,31.579
1497.2,31.605
1496.9,31.63
1496.7,31.656
1496.4,31.682
1496.2,31.707
1496,31.732
1495.7,31.757
1495.5,31.782
1495.2,31.807
1495,31.833
1494.8,31.858
1494.5,31.883
1494.3,31.908
1494.1,31.933
1493.8,31.958
1493.6,31.983
1493.3,32.007
1493.1,32.032
1492.9,32.056
1492.6,32.081
1492.4,32.106
1492.1,32.131
1491.9,32.155
1491.7,32.18
1491.4,32.205
1491.2,32.229
1491,32.254
1490.7,32.279
1490.5,32.303
1490.3,32.328
1490,32.352
1489.8,32.376
1489.5,32.401
1489.3,32.425
1489.1,32.449
1488.8,32.473
1488.6,32.497
1488.4,32.521
1488.1,32.546
1487.9,32.57
1487.6,32.594
1487.4,32.618
1487.2,32.643
1486.9,32.667
1486.7,32.691
1486.5,32.715
1486.2,32.739
1486,32.763
1485.8,32.788
1485.5,32.812
1485.3,32.836
1485.1,32.86
1484.8,32.884
1484.6,32.908
1484.4,32.932
1484.1,32.956
1483.9,32.98
1483.6,33.004
1483.4,33.028
1483.2,33.052
1482.9,33.075
1482.7,33.099
1482.5,33.123
1482.2,33.147
1482,33.171
1481.8,33.195
1481.5,33.219
1481.3,33.242
1481.1,33.266
1480.8,33.29
1480.6,33.314
1480.4,33.338
1480.1,33.361
1479.9,33.385
1479.7,33.409
1479.4,33.433
1479.2,33.456
1479,33.48
1478.7,33.504
1478.5,33.527
1478.3,33.551
1478,33.575
1477.8,33.598
1477.6,33.622
1477.3,33.645
1477.1,33.669
1476.9,33.693
1476.6,33.716
1476.4,33.74
1476.2,33.763
1475.9,33.787
1475.7,33.811
1475.5,33.834
1475.2,33.858
1475,33.882
1474.8,33.905
1474.5,33.929
1474.3,33.952
1474.1,33.975
1473.9,33.999
1473.6,34.022
1473.4,34.045
1473.2,34.069
1472.9,34.092
1472.7,34.115
1472.5,34.138
1472.2,34.162
1472,34.185
1471.8,34.208
1471.5,34.231
1471.3,34.254
1471.1,34.277
1470.8,34.301
1470.6,34.324
1470.4,34.348
1470.2,34.371
1469.9,34.394
1469.7,34.417
1469.5,34.44
1469.2,34.462
1469,34.485
1468.8,34.508
1468.5,34.531
1468.3,34.554
1468.1,34.577
1467.9,34.6
1467.6,34.623
1467.4,34.645
1467.2,34.668
1466.9,34.691
1466.7,34.713
1466.5,34.735
1466.2,34.758
1466,34.78
1465.8,34.803
1465.6,34.826
1465.3,34.848
1465.1,34.87
1464.9,34.892
1464.6,34.914
1464.4,34.936
1464.2,34.958
1464,34.98
1463.7,35.002
1463.5,35.024
1463.3,35.045
1463,35.067
1462.8,35.088
1462.6,35.11
1462.4,35.132
1462.1,35.153
1461.9,35.174
1461.7,35.195
1461.4,35.216
1461.2,35.237
1461,35.258
1460.8,35.279
1460.5,35.299
1460.3,35.32
1460.1,35.341
1459.9,35.36
1459.6,35.38
1459.4,35.399
1459.2,35.419
1458.9,35.439
1458.7,35.458
1458.5,35.477
1458.3,35.496
1458,35.515
1457.8,35.534
1457.6,35.552
1457.4,35.57
1457.1,35.588
1456.9,35.605
1456.7,35.622
1456.4,35.639
1456.2,35.655
1456,35.671
1455.8,35.687
1455.5,35.703
1455.3,35.719
1455.1,35.733
1454.9,35.747
1454.6,35.761
1454.4,35.774
1454.2,35.786
1454,35.799
1453.7,35.809
1453.5,35.819
1453.3,35.829
1453.1,35.836
1452.8,35.844
1452.6,35.851
1452.4,35.855
1452.2,35.859
1451.9,35.863
1451.7,35.861
1451.5,35.859
1451.3,35.857
1451,35.847
1450.8,35.836
1450.6,35.825
1450.4,35.799
1450.1,35.773
1449.9,35.747
1449.7,35.693
1449.5,35.638
1449.2,35.583
1449,35.426
1448.8,35.263
1448.6,35.092
1448.3,NaN
1448.1,NaN


==> Data/ISRS_9Thz.dat <==
   1.5131000e+03   1.2690000e+01
   1.5129000e+03   1.2595000e+01
   1.5126000e+03   1.2420000e+01
   1.5124000e+03   1.2386000e+01
   1.5121000e+03   1.2304000e+01
   1.5119000e+03   1.2298000e+01
   1.5116000e+03   1.2291000e+01
   1.5114000e+03   1.2289000e+01
   1.5111000e+03   1.2285054e+01
   1.5109000e+03   1.2278170e+01
   1.5107000e+03   1.2273187e+01
   1.5104000e+03   1.2268150e+01
   1.5102000e+03   1.2265339e+01
   1.5099000e+03   1.2263664e+01
   1.5097000e+03   1.2261934e+01
   1.5094000e+03   1.2261601e+01
   1.5092000e+03   1.2261903e+01
   1.5090000e+03   1.2262154e+01
   1.5087000e+03   1.2263249e+01
   1.5085000e+03   1.2264703e+01
   1.5082000e+03   1.2266107e+01
   1.5080000e+03   1.2268047e+01
   1.5077000e+03   1.2270243e+01
   1.5075000e+03   1.2272391e+01
   1.5073000e+03   1.2274920e+01
   1.5070000e+03   1.2277679e+01
   1.5068000e+03   1.2280394e+01
   1.5065000e+03   1.2283480e+01
   1.5063000e+03   1.2286669e+01
   1.5061000e+03   1.2289772e+01
   1.5058000e+03   1.2293158e+01
   1.5056000e+03   1.2296756e+01
   1.5053000e+03   1.2300312e+01
   1.5051000e+03   1.2304097e+01
   1.5048000e+03   1.2307909e+01
   1.5046000e+03   1.2311681e+01
   1.5044000e+03   1.2315520e+01
   1.5041000e+03   1.2319442e+01
   1.5039000e+03   1.2323329e+01
   1.5036000e+03   1.2327312e+01
   1.5034000e+03   1.2331361e+01
   1.5032000e+03   1.2335374e+01
   1.5029000e+03   1.2339510e+01
   1.5027000e+03   1.2343624e+01
   1.5024000e+03   1.2347703e+01
   1.5022000e+03   1.2351885e+01
   1.5019000e+03   1.2356184e+01
   1.5017000e+03   1.2360451e+01
   1.5015000e+03   1.2364804e+01
   1.5012000e+03   1.2369119e+01
   1.5010000e+03   1.2373400e+01
   1.5007000e+03   1.2377650e+01
   1.5005000e+03   1.2381850e+01
   1.5003000e+03   1.2386017e+01
   1.5000000e+03   1.2390344e+01
   1.4998000e+03   1.2394766e+01
   1.4995000e+03   1.2399157e+01
   1.4993000e+03   1.2403597e+01
   1.4991000e+03   1.2407976e+01
   1.4988000e+03   1.2412239e+01
   1.4986000e+03   1.2416441e+01
   1.4983000e+03   1.2420726e+01
   1.4981000e+03   1.2424980e+01
   1.4979000e+03   1.2429366e+01
   1.4976000e+03   1.2433683e+01
   1.4974000e+03   1.2437972e+01
   1.4972000e+03   1.2442191e+01
   1.4969000e+03   1.2446413e+01
   1.4967000e+03   1.2450607e+01
   1.4964000e+03   1.2454821e+01
   1.4962000e+03   1.2459110e+01
   1.4960000e+03   1.2463372e+01
   1.4957000e+03   1.2467553e+01
   1.4955000e+03   1.2471655e+01
   1.4952000e+03   1.2475730e+01
   1.4950000e+03   1.2479824e+01
   1.4948000e+03   1.2483917e+01
   1.4945000e+03   1.2487983e+01
   1.4943000e+03   1.2492149e+01
   1.4941000e+03   1.2496201e+01
   1.4938000e+03   1.2500226e+01
   1.4936000e+03   1.2504165e+01
   1.4933000e+03   1.2508171e+01
   1.4931000e+03   1.2512151e+01
   1.4929000e+03   1.2516137e+01
   1.4926000e+03   1.2520041e+01
   1.4924000e+03   1.2523921e+01
   1.4921000e+03   1.2527895e+01
   1.4919000e+03   1.2531863e+01
   1.4917000e+03   1.2535686e+01
   1.4914000e+03   1.2539417e+01
   1.4912000e+03   1.2543136e+01
   1.4910000e+03   1.2546831e+01
   1.4907000e+03   1.2550526e+01
   1.4905000e+03   1.2554212e+01
   1.4903000e+03   1.2557874e+01
   1.4900000e+03   1.2561534e+01
   1.4898000e+03   1.2565183e+01
   1.4895000e+03   1.2568809e+01
   1.4893000e+03   1.2572397e+01
   1.4891000e+03   1.2576049e+01
   1.4888000e+03   1.2579679e+01
   1.4886000e+03   1.2583205e+01
   1.4884000e+03   1.2586647e+01
   1.4881000e+03   1.2590066e+01
   1.4879000e+03   1.2593481e+01
   1.4876000e+03   1.2596882e+01
   1.4874000e+03   1.2600261e+01
   1.4872000e+03   1.2603633e+01
   1.4869000e+03   1.2606855e+01
   1.4867000e+03   1.2610054e+01
   1.4865000e+03   1.2613248e+01
   1.4862000e+03   1.2616428e+01
   1.4860000e+03   1.2619586e+01
   1.4858000e+03   1.2622737e+01
   1.4855000e+03   1.2625876e+01
   1.4853000e+03   1.2628994e+01
   1.4851000e+03   1.2632104e+01
   1.4848000e+03   1.2635203e+01
   1.4846000e+03   1.2638133e+01
   1.4844000e+03   1.2641144e+01
   1.4841000e+03   1.2644142e+01
   1.4839000e+03   1.2647121e+01
   1.4836000e+03   1.2650000e+01
   1.4834000e+03   1.2652867e+01
   1.4832000e+03   1.2655714e+01
   1.4829000e+03   1.2658552e+01
   1.4827000e+03   1.2661380e+01
   1.4825000e+03   1.2664189e+01
   1.4822000e+03   1.2666832e+01
   1.4820000e+03   1.2669464e+01
   1.4818000e+03   1.2672076e+01
   1.4815000e+03   1.2674680e+01
   1.4813000e+03   1.2677272e+01
   1.4811000e+03   1.2679845e+01
   1.4808000e+03   1.2682407e+01
   1.4806000e+03   1.2684959e+01
   1.4804000e+03   1.2687493e+01
   1.4801000e+03   1.2690020e+01
   1.4799000e+03   1.2692375e+01
   1.4797000e+03   1.2694710e+01
   1.4794000e+03   1.2697036e+01
   1.4792000e+03   1.2699354e+01
   1.4790000e+03   1.2701654e+01
   1.4787000e+03   1.2703946e+01
   1.4785000e+03   1.2706228e+01
   1.4783000e+03   1.2708491e+01
   1.4780000e+03   1.2710746e+01
   1.4778000e+03   1.2712994e+01
   1.4776000e+03   1.2715057e+01
   1.4773000e+03   1.2717111e+01
   1.4771000e+03   1.2719158e+01
   1.4769000e+03   1.2721188e+01
   1.4766000e+03   1.2723211e+01
   1.4764000e+03   1.2725227e+01
   1.4762000e+03   1.2727227e+01
   1.4759000e+03   1.2729219e+01
   1.4757000e+03   1.2731117e+01
   1.4755000e+03   1.2732998e+01
   1.4752000e+03   1.2734701e+01
   1.4750000e+03   1.2736487e+01
   1.4748000e+03   1.2738257e+01
   1.4745000e+03   1.2740022e+01
   1.4743000e+03   1.2741784e+01
   1.4741000e+03   1.2743530e+01
   1.4739000e+03   1.2745272e+01
   1.4736000e+03   1.2747011e+01
   1.4734000e+03   1.2748736e+01
   1.4732000e+03   1.2750455e+01
   1.4729000e+03   1.2752000e+01
   1.4727000e+03   1.2753529e+01
   1.4725000e+03   1.2755057e+01
   1.4722000e+03   1.2756585e+01
   1.4720000e+03   1.2758098e+01
   1.4718000e+03   1.2759606e+01
   1.4715000e+03   1.2761119e+01
   1.4713000e+03   1.2762617e+01
   1.4711000e+03   1.2764022e+01
   1.4708000e+03   1.2765325e+01
   1.4706000e+03   1.2766435e+01
   1.4704000e+03   1.2767643e+01
   1.4702000e+03   1.2768961e+01
   1.4699000e+03   1.2770265e+01
   1.4697000e+03   1.2771572e+01
   1.4695000e+03   1.2772887e+01
   1.4692000e+03   1.2774190e+01
   1.4690000e+03   1.2775498e+01
   1.4688000e+03   1.2776820e+01
   1.4685000e+03   1.2778129e+01
   1.4683000e+03   1.2779264e+01
   1.4681000e+03   1.2780309e+01
   1.4679000e+03   1.2781341e+01
   1.4676000e+03   1.2782383e+01
   1.4674000e+03   1.2783547e+01
   1.4672000e+03   1.2784700e+01
   1.4669000e+03   1.2785761e+01
   1.4667000e+03   1.2786845e+01
   1.4665000e+03   1.2787917e+01
   1.4662000e+03   1.2789107e+01
   1.4660000e+03   1.2790034e+01
   1.4658000e+03   1.2790950e+01
   1.4656000e+03   1.2791883e+01
   1.4653000e+03   1.2792952e+01
   1.4651000e+03   1.2794010e+01
   1.4649000e+03   1.2795092e+01
   1.4646000e+03   1.2796218e+01
   1.4644000e+03   1.2797333e+01
   1.4642000e+03   1.2798363e+01
   1.4640000e+03   1.2799317e+01
   1.4637000e+03   1.2800082e+01
   1.4635000e+03   1.2800989e+01
   1.4633000e+03   1.2802063e+01
   1.4630000e+03   1.2803128e+01
   1.4628000e+03   1.2804230e+01
   1.4626000e+03   1.2805270e+01
   1.4624000e+03   1.2806301e+01
   1.4621000e+03   1.2807261e+01
   1.4619000e+03   1.2808412e+01
   1.4617000e+03   1.2809554e+01
   1.4614000e+03   1.2810686e+01
   1.4612000e+03   1.2811771e+01
   1.4610000e+03   1.2812848e+01
   1.4608000e+03   1.2813868e+01
   1.4605000e+03   1.2814979e+01
   1.4603000e+03   1.2816081e+01
   1.4601000e+03   1.2817375e+01
   1.4599000e+03   1.2818909e+01
   1.4596000e+03   1.2820438e+01
   1.4594000e+03   1.2821932e+01
   1.4592000e+03   1.2823251e+01
   1.4589000e+03   1.2824564e+01
   1.4587000e+03   1.2825978e+01
   1.4585000e+03   1.2827546e+01
   1.4583000e+03   1.2829110e+01
   1.4580000e+03   1.2830919e+01
   1.4578000e+03   1.2832909e+01
   1.4576000e+03   1.2834897e+01
   1.4574000e+03   1.2836903e+01
   1.4571000e+03   1.2839124e+01
   1.4569000e+03   1.2841177e+01
   1.4567000e+03   1.2843406e+01
   1.4564000e+03   1.2845898e+01
   1.4562000e+03   1.2848392e+01
   1.4560000e+03   1.2851098e+01
   1.4558000e+03   1.2853951e+01
   1.4555000e+03   1.2856806e+01
   1.4553000e+03   1.2859779e+01
   1.4551000e+03   1.2863133e+01
   1.4549000e+03   1.2866492e+01
   1.4546000e+03   1.2870154e+01
   1.4544000e+03   1.2874289e+01
   1.4542000e+03   1.2878436e+01
   1.4540000e+03   1.2882858e+01
   1.4537000e+03   1.2887891e+01
   1.4535000e+03   1.2892941e+01
   1.4533000e+03   1.2898521e+01
   1.4531000e+03   1.2904746e+01
   1.4528000e+03   1.2910996e+01
   1.4526000e+03   1.2917852e+01
   1.4524000e+03   1.2925456e+01
   1.4522000e+03   1.2933098e+01
   1.4519000e+03   1.2941621e+01
   1.4517000e+03   1.2951531e+01
   1.4515000e+03   1.2961500e+01
   1.4513000e+03   1.2972891e+01
   1.4510000e+03   1.2986566e+01
   1.4508000e+03   1.3000340e+01
   1.4506000e+03   1.3016628e+01
   1.4504000e+03   1.3036587e+01
   1.4501000e+03   1.3056595e+01
   1.4499000e+03   1.3080848e+01
   1.4497000e+03   1.3111930e+01
   1.4495000e+03   1.3143422e+01
   1.4492000e+03   1.3185904e+01
   1.4490000e+03   1.3253085e+01
   1.4488000e+03   1.3321985e+01
   1.4486000e+03   1.3442650e+01
   1.4483000e+03   1.3523030e+01
   1.4481000e+03   1.3608050e+01


==> Data/ISRS_9Thz.txt <==
   1.5131000e+03   1.2690000e+01
   1.5129000e+03   1.2595000e+01
   1.5126000e+03   1.2420000e+01
   1.5124000e+03   1.2386000e+01
   1.5121000e+03   1.2304000e+01
   1.5119000e+03   1.2298000e+01
   1.5116000e+03   1.2291000e+01
   1.5114000e+03   1.2289000e+01
   1.5111000e+03   1.2285054e+01
   1.5109000e+03   1.2278170e+01
   1.5107000e+03   1.2273187e+01
   1.5104000e+03   1.2268150e+01
   1.5102000e+03   1.2265339e+01
   1.5099000e+03   1.2263664e+01
   1.5097000e+03   1.2261934e+01
   1.5094000e+03   1.2261601e+01
   1.5092000e+03   1.2261903e+01
   1.5090000e+03   1.2262154e+01
   1.5087000e+03   1.2263249e+01
   1.5085000e+03   1.2264703e+01
   1.5082000e+03   1.2266107e+01
   1.5080000e+03   1.2268047e+01
   1.5077000e+03   1.2270243e+01
   1.5075000e+03   1.2272391e+01
   1.5073000e+03   1.2274920e+01
   1.5070000e+03   1.2277679e+01
   1.5068000e+03   1.2280394e+01
   1.5065000e+03   1.2283480e+01
   1.5063000e+03   1.2286669e+01
   1.5061000e+03   1.2289772e+01
   1.5058000e+03   1.2293158e+01
   1.5056000e+03   1.2296756e+01
   1.5053000e+03   1.2300312e+01
   1.5051000e+03   1.2304097e+01
   1.5048000e+03   1.2307909e+01
   1.5046000e+03   1.2311681e+01
   1.5044000e+03   1.2315520e+01
   1.5041000e+03   1.2319442e+01
   1.5039000e+03   1.2323329e+01
   1.5036000e+03   1.2327312e+01
   1.5034000e+03   1.2331361e+01
   1.5032000e+03   1.2335374e+01
   1.5029000e+03   1.2339510e+01
   1.5027000e+03   1.2343624e+01
   1.5024000e+03   1.2347703e+01
   1.5022000e+03   1.2351885e+01
   1.5019000e+03   1.2356184e+01
   1.5017000e+03   1.2360451e+01
   1.5015000e+03   1.2364804e+01
   1.5012000e+03   1.2369119e+01
   1.5010000e+03   1.2373400e+01
   1.5007000e+03   1.2377650e+01
   1.5005000e+03   1.2381850e+01
   1.5003000e+03   1.2386017e+01
   1.5000000e+03   1.2390344e+01
   1.4998000e+03   1.2394766e+01
   1.4995000e+03   1.2399157e+01
   1.4993000e+03   1.2403597e+01
   1.4991000e+03   1.2407976e+01
   1.4988000e+03   1.2412239e+01
   1.4986000e+03   1.2416441e+01
   1.4983000e+03   1.2420726e+01
   1.4981000e+03   1.2424980e+01
   1.4979000e+03   1.2429366e+01
   1.4976000e+03   1.2433683e+01
   1.4974000e+03   1.2437972e+01
   1.4972000e+03   1.2442191e+01
   1.4969000e+03   1.2446413e+01
   1.4967000e+03   1.2450607e+01
   1.4964000e+03   1.2454821e+01
   1.4962000e+03   1.2459110e+01
   1.4960000e+03   1.2463372e+01
   1.4957000e+03   1.2467553e+01
   1.4955000e+03   1.2471655e+01
   1.4952000e+03   1.2475730e+01
   1.4950000e+03   1.2479824e+01
   1.4948000e+03   1.2483917e+01
   1.4945000e+03   1.2487983e+01
   1.4943000e+03   1.2492149e+01
   1.4941000e+03   1.2496201e+01
   1.4938000e+03   1.2500226e+01
   1.4936000e+03   1.2504165e+01
   1.4933000e+03   1.2508171e+01
   1.4931000e+03   1.2512151e+01
   1.4929000e+03   1.2516137e+01
   1.4926000e+03   1.2520041e+01
   1.4924000e+03   1.2523921e+01
   1.4921000e+03   1.2527895e+01
   1.4919000e+03   1.2531863e+01
   1.4917000e+03   1.2535686e+01
   1.4914000e+03   1.2539417e+01
   1.4912000e+03   1.2543136e+01
   1.4910000e+03   1.2546831e+01
   1.4907000e+03   1.2550526e+01
   1.4905000e+03   1.2554212e+01
   1.4903000e+03   1.2557874e+01
   1.4900000e+03   1.2561534e+01
   1.4898000e+03   1.2565183e+01
   1.4895000e+03   1.2568809e+01
   1.4893000e+03   1.2572397e+01
   1.4891000e+03   1.2576049e+01
   1.4888000e+03   1.2579679e+01
   1.4886000e+03   1.2583205e+01
   1.4884000e+03   1.2586647e+01
   1.4881000e+03   1.2590066e+01
   1.4879000e+03   1.2593481e+01
   1.4876000e+03   1.2596882e+01
   1.4874000e+03   1.2600261e+01
   1.4872000e+03   1.2603633e+01
   1.4869000e+03   1.2606855e+01
   1.4867000e+03   1.2610054e+01
   1.4865000e+03   1.2613248e+01
   1.4862000e+03   1.2616428e+01
   1.4860000e+03   1.2619586e+01
   1.4858000e+03   1.2622737e+01
   1.4855000e+03   1.2625876e+01
   1.4853000e+03   1.2628994e+01
   1.4851000e+03   1.2632104e+01
   1.4848000e+03   1.2635203e+01
   1.4846000e+03   1.2638133e+01
   1.4844000e+03   1.2641144e+01
   1.4841000e+03   1.2644142e+01
   1.4839000e+03   1.2647121e+01
   1.4836000e+03   1.2650000e+01
   1.4834000e+03   1.2652867e+01
   1.4832000e+03   1.2655714e+01
   1.4829000e+03   1.2658552e+01
   1.4827000e+03   1.2661380e+01
   1.4825000e+03   1.2664189e+01
   1.4822000e+03   1.2666832e+01
   1.4820000e+03   1.2669464e+01
   1.4818000e+03   1.2672076e+01
   1.4815000e+03   1.2674680e+01
   1.4813000e+03   1.2677272e+01
   1.4811000e+03   1.2679845e+01
   1.4808000e+03   1.2682407e+01
   1.4806000e+03   1.2684959e+01
   1.4804000e+03   1.2687493e+01
   1.4801000e+03   1.2690020e+01
   1.4799000e+03   1.2692375e+01
   1.4797000e+03   1.2694710e+01
   1.4794000e+03   1.2697036e+01
   1.4792000e+03   1.2699354e+01
   1.4790000e+03   1.2701654e+01
   1.4787000e+03   1.2703946e+01
   1.4785000e+03   1.2706228e+01
   1.4783000e+03   1.2708491e+01
   1.4780000e+03   1.2710746e+01
   1.4778000e+03   1.2712994e+01
   1.4776000e+03   1.2715057e+01
   1.4773000e+03   1.2717111e+01
   1.4771000e+03   1.2719158e+01
   1.4769000e+03   1.2721188e+01
   1.4766000e+03   1.2723211e+01
   1.4764000e+03   1.2725227e+01
   1.4762000e+03   1.2727227e+01
   1.4759000e+03   1.2729219e+01
   1.4757000e+03   1.2731117e+01
   1.4755000e+03   1.2732998e+01
   1.4752000e+03   1.2734701e+01
   1.4750000e+03   1.2736487e+01
   1.4748000e+03   1.2738257e+01
   1.4745000e+03   1.2740022e+01
   1.4743000e+03   1.2741784e+01
   1.4741000e+03   1.2743530e+01
   1.4739000e+03   1.2745272e+01
   1.4736000e+03   1.2747011e+01
   1.4734000e+03   1.2748736e+01
   1.4732000e+03   1.2750455e+01
   1.4729000e+03   1.2752000e+01
   1.4727000e+03   1.2753529e+01
   1.4725000e+03   1.2755057e+01
   1.4722000e+03   1.2756585e+01
   1.4720000e+03   1.2758098e+01
   1.4718000e+03   1.2759606e+01
   1.4715000e+03   1.2761119e+01
   1.4713000e+03   1.2762617e+01
   1.4711000e+03   1.2764022e+01
   1.4708000e+03   1.2765325e+01
   1.4706000e+03   1.2766435e+01
   1.4704000e+03   1.2767643e+01
   1.4702000e+03   1.2768961e+01
   1.4699000e+03   1.2770265e+01
   1.4697000e+03   1.2771572e+01
   1.4695000e+03   1.2772887e+01
   1.4692000e+03   1.2774190e+01
   1.4690000e+03   1.2775498e+01
   1.4688000e+03   1.2776820e+01
   1.4685000e+03   1.2778129e+01
   1.4683000e+03   1.2779264e+01
   1.4681000e+03   1.2780309e+01
   1.4679000e+03   1.2781341e+01
   1.4676000e+03   1.2782383e+01
   1.4674000e+03   1.2783547e+01
   1.4672000e+03   1.2784700e+01
   1.4669000e+03   1.2785761e+01
   1.4667000e+03   1.2786845e+01
   1.4665000e+03   1.2787917e+01
   1.4662000e+03   1.2789107e+01
   1.4660000e+03   1.2790034e+01
   1.4658000e+03   1.2790950e+01
   1.4656000e+03   1.2791883e+01
   1.4653000e+03   1.2792952e+01
   1.4651000e+03   1.2794010e+01
   1.4649000e+03   1.2795092e+01
   1.4646000e+03   1.2796218e+01
   1.4644000e+03   1.2797333e+01
   1.4642000e+03   1.2798363e+01
   1.4640000e+03   1.2799317e+01
   1.4637000e+03   1.2800082e+01
   1.4635000e+03   1.2800989e+01
   1.4633000e+03   1.2802063e+01
   1.4630000e+03   1.2803128e+01
   1.4628000e+03   1.2804230e+01
   1.4626000e+03   1.2805270e+01
   1.4624000e+03   1.2806301e+01
   1.4621000e+03   1.2807261e+01
   1.4619000e+03   1.2808412e+01
   1.4617000e+03   1.2809554e+01
   1.4614000e+03   1.2810686e+01
   1.4612000e+03   1.2811771e+01
   1.4610000e+03   1.2812848e+01
   1.4608000e+03   1.2813868e+01
   1.4605000e+03   1.2814979e+01
   1.4603000e+03   1.2816081e+01
   1.4601000e+03   1.2817375e+01
   1.4599000e+03   1.2818909e+01
   1.4596000e+03   1.2820438e+01
   1.4594000e+03   1.2821932e+01
   1.4592000e+03   1.2823251e+01
   1.4589000e+03   1.2824564e+01
   1.4587000e+03   1.2825978e+01
   1.4585000e+03   1.2827546e+01
   1.4583000e+03   1.2829110e+01
   1.4580000e+03   1.2830919e+01
   1.4578000e+03   1.2832909e+01
   1.4576000e+03   1.2834897e+01
   1.4574000e+03   1.2836903e+01
   1.4571000e+03   1.2839124e+01
   1.4569000e+03   1.2841177e+01
   1.4567000e+03   1.2843406e+01
   1.4564000e+03   1.2845898e+01
   1.4562000e+03   1.2848392e+01
   1.4560000e+03   1.2851098e+01
   1.4558000e+03   1.2853951e+01
   1.4555000e+03   1.2856806e+01
   1.4553000e+03   1.2859779e+01
   1.4551000e+03   1.2863133e+01
   1.4549000e+03   1.2866492e+01
   1.4546000e+03   1.2870154e+01
   1.4544000e+03   1.2874289e+01
   1.4542000e+03   1.2878436e+01
   1.4540000e+03   1.2882858e+01
   1.4537000e+03   1.2887891e+01
   1.4535000e+03   1.2892941e+01
   1.4533000e+03   1.2898521e+01
   1.4531000e+03   1.2904746e+01
   1.4528000e+03   1.2910996e+01
   1.4526000e+03   1.2917852e+01
   1.4524000e+03   1.2925456e+01
   1.4522000e+03   1.2933098e+01
   1.4519000e+03   1.2941621e+01
   1.4517000e+03   1.2951531e+01
   1.4515000e+03   1.2961500e+01
   1.4513000e+03   1.2972891e+01
   1.4510000e+03   1.2986566e+01
   1.4508000e+03   1.3000340e+01
   1.4506000e+03   1.3016628e+01
   1.4504000e+03   1.3036587e+01
   1.4501000e+03   1.3056595e+01
   1.4499000e+03   1.3080848e+01
   1.4497000e+03   1.3111930e+01
   1.4495000e+03   1.3143422e+01
   1.4492000e+03   1.3185904e+01
   1.4490000e+03   1.3253085e+01
   1.4488000e+03   1.3321985e+01
   1.4486000e+03   1.3442650e+01
   1.4483000e+03   1.3523030e+01
   1.4481000e+03   1.3608050e+01


==> Data/RamanGain_Coeff.dat <==
5.52,-0.0084637
5.54,-0.0057083
5.57,-0.0050782
5.6,-0.0036478
5.62,-0.0041172
5.65,-0.0042622
5.68,-0.004119
5.7,-0.0049183
5.73,-0.0066785
5.76,-0.0061835
5.78,-0.0064815
5.81,-0.0067082
5.84,-0.0055087
5.87,-0.0039398
5.89,-0.0047781
5.92,-0.0038321
5.95,-0.0035067
5.97,-0.0047722
6,-0.0058142
6.03,-0.0049001
6.05,-0.0051693
6.08,-0.0059578
6.11,-0.0046828
6.13,-0.0036825
6.16,-0.0052572
6.19,-0.0047967
6.21,-0.0042829
6.24,-0.0052393
6.27,-0.0062979
6.29,-0.0049606
6.32,-0.0056257
6.35,-0.0054031
6.37,-0.0045293
6.4,-0.0035492
6.43,-0.003735
6.45,-0.0031727
6.48,-0.002507
6.51,-0.0033894
6.53,-0.0041581
6.56,-0.0032414
6.58,-0.0033859
6.61,-0.003816
6.64,-0.0037482
6.66,-0.0022919
6.69,-0.0032486
6.72,-0.003105
6.74,-0.0027417
6.77,-0.0020866
6.8,-0.0033194
6.82,-0.0029667
6.85,-0.0029055
6.88,-0.0031934
6.9,-0.0021225
6.93,-0.0011684
6.96,-0.0012092
6.98,-0.00066853
7.01,0.00057411
7.04,0.00013472
7.06,0.00072206
7.09,0.0014805
7.11,0.0013341
7.14,0.00095664
7.17,0.00078561
7.19,0.00012974
7.22,0.00045281
7.25,0.00090628
7.27,0.0011617
7.3,0.0016738
7.33,0.0030527
7.35,0.0040486
7.38,0.0038488
7.4,0.0042572
7.43,0.005476
7.46,0.0056605
7.48,0.0051318
7.51,0.0066462
7.54,0.0081289
7.56,0.0082627
7.59,0.0092881
7.62,0.010446
7.64,0.01084
7.67,0.011024
7.69,0.011965
7.72,0.013183
7.75,0.014853
7.77,0.017388
7.8,0.019121
7.83,0.020596
7.85,0.022682
7.88,0.025177
7.9,0.026779
7.93,0.029299
7.96,0.032558
7.98,0.035152
8.01,0.03696
8.03,0.038917
8.06,0.041358
8.09,0.043544
8.11,0.045393
8.14,0.050325
8.17,0.052546
8.19,0.055225
8.22,0.058811
8.24,0.061557
8.27,0.063554
8.3,0.067916
8.32,0.072094
8.35,0.074257
8.37,0.07686
8.4,0.079427
8.43,0.081622
8.45,0.083681
8.48,0.087254
8.51,0.091257
8.53,0.093963
8.56,0.097746
8.58,0.10036
8.61,0.1017
8.64,0.10497
8.66,0.1074
8.69,0.10837
8.71,0.11087
8.74,0.11273
8.77,0.11333
8.79,0.11615
8.82,0.11832
8.84,0.11916
8.87,0.12052
8.9,0.12241
8.92,0.12198
8.95,0.12189
8.97,0.12386
9,0.12609
9.02,0.12503
9.05,0.12616
9.08,0.12922
9.1,0.13029
9.13,0.13149
9.15,0.13575
9.18,0.13642
9.21,0.13625
9.23,0.13615
9.26,0.13638
9.28,0.13568
9.31,0.13815
9.34,0.13927
9.36,0.14089
9.39,0.14203
9.41,0.14491
9.44,0.14458
9.46,0.14346
9.49,0.14365
9.52,0.14443
9.54,0.14293
9.57,0.14456
9.59,0.14582
9.62,0.1475
9.64,0.14876
9.67,0.15043
9.7,0.15006
9.72,0.15293
9.75,0.15395
9.77,0.15304
9.8,0.15223
9.82,0.15251
9.85,0.15372
9.88,0.15357
9.9,0.15501
9.93,0.156
9.95,0.15688
9.98,0.15727
10,0.15929
10.03,0.16152
10.06,0.16321
10.08,0.16473
10.11,0.16491
10.13,0.16415
10.16,0.16541
10.18,0.166
10.21,0.16524
10.24,0.16924
10.26,0.17053
10.29,0.16921
10.31,0.17055
10.34,0.17387
10.36,0.17201
10.39,0.17379
10.41,0.17676
10.44,0.17685
10.47,0.17716
10.49,0.17841
10.52,0.1795
10.54,0.17869
10.57,0.18083
10.59,0.18208
10.62,0.18269
10.64,0.18336
10.67,0.18686
10.69,0.18793
10.72,0.18841
10.75,0.18994
10.77,0.1902
10.8,0.1884
10.82,0.1903
10.85,0.19179
10.87,0.19201
10.9,0.1941
10.92,0.19631
10.95,0.19604
10.97,0.19819
11,0.20075
11.03,0.20229
11.05,0.20536
11.08,0.20784
11.1,0.20817
11.13,0.20891
11.15,0.21032
11.18,0.21041
11.2,0.21023
11.23,0.2113
11.25,0.21236
11.28,0.2118
11.3,0.21276
11.33,0.21564
11.36,0.21629
11.38,0.21836
11.41,0.22157
11.43,0.22275
11.46,0.22279
11.48,0.22533
11.51,0.22452
11.53,0.2228
11.56,0.22515
11.58,0.2252
11.61,0.22551
11.63,0.22738
11.66,0.22959
11.68,0.22918
11.71,0.2334
11.73,0.23686
11.76,0.23924
11.78,0.24166
11.81,0.24278
11.83,0.2426
11.86,0.2409
11.89,0.24139
11.91,0.24085
11.94,0.2426
11.96,0.24377
11.99,0.2448
12.01,0.24597
12.04,0.24911
12.06,0.25023
12.09,0.25041
12.11,0.25373
12.14,0.2549
12.16,0.25441
12.19,0.25508
12.21,0.25773
12.24,0.25687
12.26,0.25773
12.29,0.25858
12.31,0.26078
12.34,0.26046
12.36,0.26253
12.39,0.26392
12.41,0.26522
12.44,0.26531
12.46,0.26751
12.49,0.26899
12.51,0.27119
12.54,0.27473
12.56,0.27577
12.59,0.27765
12.61,0.27864
12.64,0.27756
12.66,0.27622
12.69,0.27797
12.71,0.27613
12.74,0.27622
12.76,0.27945
12.79,0.27999
12.81,0.28075
12.84,0.28389
12.86,0.2869
12.89,0.28699
12.91,0.28986
12.94,0.29138
12.96,0.29197
12.99,0.29053
13.01,0.29076
13.04,0.2899
13.06,0.28883
13.09,0.2904
13.11,0.29111
13.14,0.29174
13.16,0.29394
13.19,0.29569
13.21,0.2943
13.23,0.29475
13.26,0.29488
13.28,0.2934
13.31,0.29255
13.33,0.29286
13.36,0.2926
13.38,0.29134
13.41,0.29224
13.43,0.29174
13.46,0.28936
13.48,0.28923
13.51,0.28995
13.53,0.2882
13.56,0.28788
13.58,0.29102
13.61,0.28874
13.63,0.28775
13.66,0.28856
13.68,0.28672
13.71,0.28335
13.73,0.2829
13.75,0.28133
13.78,0.27936
13.8,0.27864
13.83,0.27559
13.85,0.27478
13.88,0.27213
13.9,0.26948
13.93,0.26621
13.95,0.26576
13.98,0.26392
14,0.26239
14.03,0.2606
14.05,0.26212
14.07,0.25988
14.1,0.25804
14.12,0.25871
14.15,0.2575
14.17,0.25607
14.2,0.25517
14.22,0.25557
14.25,0.25503
14.27,0.25539
14.3,0.25355
14.32,0.25414
14.35,0.25378
14.37,0.25279
14.39,0.25234
14.42,0.25387
14.44,0.25629
14.47,0.25755
14.49,0.25876
14.52,0.26046
14.54,0.26123
14.57,0.26154
14.59,0.2619
14.61,0.26163
14.64,0.26239
14.66,0.2623
14.69,0.25903
14.71,0.25746
14.74,0.25656
14.76,0.25346
14.79,0.2505
14.81,0.25028
14.83,0.24812
14.86,0.24467
14.88,0.2422
14.91,0.23933
14.93,0.23404
14.96,0.2305
14.98,0.22644
15.01,0.22249
15.03,0.21725
15.05,0.21285
15.08,0.20606
15.1,0.20027
15.13,0.19259
15.15,0.18497
15.18,0.17889
15.2,0.17251
15.22,0.16722
15.25,0.16111
15.27,0.15717
15.3,0.1519
15.32,0.14705
15.35,0.14242
15.37,0.13919
15.39,0.13522
15.42,0.13114
15.44,0.12782
15.47,0.12204
15.49,0.11633
15.52,0.11097
15.54,0.10606
15.56,0.10299
15.59,0.10062
15.61,0.09696
15.64,0.094582
15.66,0.092912
15.69,0.087263
15.71,0.083838
15.73,0.082227
15.76,0.077726
15.78,0.073144
15.81,0.072628
15.83,0.070349
15.85,0.067355
15.88,0.066579
15.9,0.06482
15.93,0.062405
15.95,0.060749
15.98,0.06048
16,0.059722
16.02,0.060094
16.05,0.05908
16.07,0.057568
16.1,0.056648
16.12,0.054947
16.14,0.053946
16.17,0.053461
16.19,0.054574
16.22,0.052353
16.24,0.051514
16.26,0.049324
16.29,0.048283
16.31,0.045088
16.34,0.044993
16.36,0.043521
16.38,0.043239
16.41,0.042543
16.43,0.041645
16.46,0.040802
16.48,0.041542
16.5,0.041771
16.53,0.040595
16.55,0.041587
16.58,0.042539
16.6,0.041448
16.62,0.041461
16.65,0.042022
16.67,0.041264
16.7,0.040461
16.72,0.040636
16.74,0.04051
16.77,0.040349
16.79,0.040416
16.82,0.039913
16.84,0.03946
16.86,0.038917
16.89,0.038558
16.91,0.037414
16.93,0.038145
16.96,0.038778
16.98,0.037952
17.01,0.037082
17.03,0.038154
17.05,0.037153
17.08,0.037252
17.1,0.037203
17.13,0.036951
17.15,0.037252
17.17,0.037647
17.2,0.036503
17.22,0.037216
17.24,0.038226
17.27,0.037939
17.29,0.038688
17.32,0.041286
17.34,0.041367
17.36,0.040447
17.39,0.041354
17.41,0.040604
17.44,0.038145
17.46,0.038841
17.48,0.040016
17.51,0.038271
17.53,0.038706
17.55,0.039815
17.58,0.03858
17.6,0.038711
17.62,0.039581
17.65,0.038194
17.67,0.039397
17.7,0.040923
17.72,0.040636
17.74,0.042144
17.77,0.044212
17.79,0.043876
17.81,0.044347
17.84,0.045608
17.86,0.045415
17.89,0.045981
17.91,0.046582
17.93,0.047147
17.96,0.048144
17.98,0.049517
18,0.049651
18.03,0.049521
18.05,0.049396
18.07,0.047816
18.1,0.048736


==> Data/SNR_Linear.dat <==
2089.9,NaN
2089.4,NaN
2089,NaN
2088.5,NaN
2088,NaN
2087.6,NaN
2087.1,NaN
2086.6,NaN
2086.2,NaN
2085.7,NaN
2085.2,NaN
2084.8,NaN
2084.3,NaN
2083.8,NaN
2083.4,NaN
2082.9,NaN
2082.5,NaN
2082,NaN
2081.5,NaN
2081.1,NaN
2080.6,NaN
2080.1,NaN
2079.7,NaN
2079.2,NaN
2078.8,NaN
2078.3,NaN
2077.8,NaN
2077.4,NaN
2076.9,NaN
2076.5,NaN
2076,NaN
2075.5,NaN
2075.1,NaN
2074.6,NaN
2074.2,NaN
2073.7,NaN
2073.2,NaN
2072.8,NaN
2072.3,NaN
2071.9,NaN
2071.4,NaN
2071,NaN
2070.5,NaN
2070,NaN
2069.6,NaN
2069.1,NaN
2068.7,NaN
2068.2,NaN
2067.8,NaN
2067.3,NaN
2066.9,NaN
2066.4,NaN
2065.9,NaN
2065.5,NaN
2065,NaN
2064.6,NaN
2064.1,NaN
2063.7,NaN
2063.2,NaN
2062.8,NaN
2062.3,NaN
2061.9,NaN
2061.4,NaN
2060.9,NaN
2060.5,NaN
2060,NaN
2059.6,NaN
2059.1,NaN
2058.7,NaN
2058.2,NaN
2057.8,NaN
2057.3,NaN
2056.9,NaN
2056.4,NaN
2056,NaN
2055.5,NaN
2055.1,NaN
2054.6,NaN
2054.2,NaN
2053.7,NaN
2053.3,NaN
2052.8,NaN
2052.4,NaN
2051.9,NaN
2051.5,NaN
2051,NaN
2050.6,NaN
2050.1,NaN
2049.7,NaN
2049.2,NaN
2048.8,NaN
2048.3,NaN
2047.9,NaN
2047.4,NaN
2047,NaN
2046.5,NaN
2046.1,NaN
2045.7,NaN
2045.2,NaN
2044.8,NaN
2044.3,NaN
2043.9,NaN
2043.4,NaN
2043,NaN
2042.5,NaN
2042.1,NaN
2041.6,NaN
2041.2,NaN
2040.8,NaN
2040.3,NaN
2039.9,NaN
2039.4,NaN
2039,NaN
2038.5,NaN
2038.1,NaN
2037.7,NaN
2037.2,NaN
2036.8,NaN
2036.3,NaN
2035.9,NaN
2035.4,NaN
2035,NaN
2034.6,NaN
2034.1,NaN
2033.7,NaN
2033.2,NaN
2032.8,NaN
2032.3,NaN
2031.9,NaN
2031.5,NaN
2031,NaN
2030.6,NaN
2030.1,NaN
2029.7,NaN
2029.3,NaN
2028.8,NaN
2028.4,NaN
2028,NaN
2027.5,NaN
2027.1,NaN
2026.6,NaN
2026.2,NaN
2025.8,NaN
2025.3,NaN
2024.9,NaN
2024.5,NaN
2024,NaN
2023.6,NaN
2023.1,NaN
2022.7,NaN
2022.3,NaN
2021.8,NaN
2021.4,NaN
2021,NaN
2020.5,NaN
2020.1,NaN
2019.7,NaN
2019.2,NaN
2018.8,NaN
2018.3,NaN
2017.9,NaN
2017.5,NaN
2017,NaN
2016.6,NaN
2016.2,NaN
2015.7,NaN
2015.3,NaN
2014.9,NaN
2014.4,NaN
2014,NaN
2013.6,NaN
2013.1,NaN
2012.7,NaN
2012.3,NaN
2011.9,NaN
2011.4,NaN
2011,NaN
2010.6,NaN
2010.1,NaN
2009.7,NaN
2009.3,NaN
2008.8,NaN
2008.4,NaN
2008,NaN
2007.5,NaN
2007.1,NaN
2006.7,NaN
2006.3,NaN
2005.8,NaN
2005.4,NaN
2005,NaN
2004.5,NaN
2004.1,NaN
2003.7,NaN
2003.3,NaN
2002.8,NaN
2002.4,NaN
2002,NaN
2001.5,NaN
2001.1,NaN
2000.7,NaN
2000.3,NaN
1999.8,NaN
1999.4,NaN
1999,NaN
1998.6,NaN
1998.1,NaN
1997.7,NaN
1997.3,-3022.8
1996.9,-3000.5
1996.4,-2978.4
1996,-2956.4
1995.6,-2934.7
1995.2,-2913.1
1994.7,-2891.6
1994.3,-2870.3
1993.9,-2849.2
1993.5,-2828.3
1993,-2807.5
1992.6,-2786.9
1992.2,-2766.4
1991.8,-2746.1
1991.3,-2726
1990.9,-2706
1990.5,-2686.1
1990.1,-2666.4
1989.6,-2646.9
1989.2,-2627.5
1988.8,-2608.2
1988.4,-2589.1
1988,-2570.2
1987.5,-2551.4
1987.1,-2532.7
1986.7,-2514.2
1986.3,-2495.8
1985.9,-2477.6
1985.4,-2459.5
1985,-2441.5
1984.6,-2423.7
1984.2,-2406
1983.8,-2388.5
1983.3,-2371.1
1982.9,-2353.8
1982.5,-2336.6
1982.1,-2319.6
1981.7,-2302.7
1981.2,-2285.9
1980.8,-2269.3
1980.4,-2252.8
1980,-2236.4
1979.6,-2220.1
1979.1,-2204
1978.7,-2188
1978.3,-2172.1
1977.9,-2156.3
1977.5,-2140.6
1977.1,-2125.1
1976.6,-2109.7
1976.2,-2094.4
1975.8,-2079.2
1975.4,-2064.1
1975,-2049.2
1974.6,-2034.3
1974.1,-2019.6
1973.7,-2005
1973.3,-1990.4
1972.9,-1976
1972.5,-1961.7
1972.1,-1947.6
1971.7,-1933.5
1971.2,-1919.5
1970.8,-1905.6
1970.4,-1891.9
1970,-1878.2
1969.6,-1864.6
1969.2,-1851.2
1968.8,-1837.8
1968.3,-1824.6
1967.9,-1811.4
1967.5,-1798.4
1967.1,-1785.4
1966.7,-1772.5
1966.3,-1759.8
1965.9,-1747.1
1965.5,-1734.5
1965,-1722
1964.6,-1709.7
1964.2,-1697.4
1963.8,-1685.2
1963.4,-1673
1963,-1661
1962.6,-1649.1
1962.2,-1637.2
1961.8,-1625.5
1961.3,-1613.8
1960.9,-1602.2
1960.5,-1590.7
1960.1,-1579.3
1959.7,-1568
1959.3,-1556.8
1958.9,-1545.6
1958.5,-1534.5
1958.1,-1523.6
1957.7,-1512.6
1957.2,-1501.8
1956.8,-1491.1
1956.4,-1480.4
1956,-1469.8
1955.6,-1459.3
1955.2,-1448.9
1954.8,-1438.5
1954.4,-1428.2
1954,-1418
1953.6,-1407.9
1953.2,-1397.9
1952.8,-1387.9
1952.4,-1378
1952,-1368.1
1951.5,-1358.4
1951.1,-1348.7
1950.7,-1339.1
1950.3,-1329.5
1949.9,-1320.1
1949.5,-1310.7
1949.1,-1301.3
1948.7,-1292.1
1948.3,-1282.9
1947.9,-1273.7
1947.5,-1264.7
1947.1,-1255.7
1946.7,-1246.7
1946.3,-1237.9
1945.9,-1229.1
1945.5,-1220.3
1945.1,-1211.7
1944.7,-1203.1
1944.3,-1194.5
1943.9,-1186
1943.5,-1177.6
1943.1,-1169.2
1942.6,-1160.9
1942.2,-1152.7
1941.8,-1144.5
1941.4,-1136.4
1941,-1128.4
1940.6,-1120.4
1940.2,-1112.4
1939.8,-1104.5
1939.4,-1096.7
1939,-1089
1938.6,-1081.2
1938.2,-1073.6
1937.8,-1066
1937.4,-1058.4
1937,-1051
1936.6,-1043.5
1936.2,-1036.1
1935.8,-1028.8
1935.4,-1021.5
1935,-1014.3
1934.6,-1007.2
1934.2,-1000
1933.8,-992.97
1933.4,-985.96
1933,-978.99
1932.6,-972.08
1932.2,-965.22
1931.8,-958.41
1931.4,-951.65
1931,-944.93
1930.6,-938.27
1930.2,-931.65
1929.9,-925.08
1929.5,-918.56
1929.1,-912.08
1928.7,-905.65
1928.3,-899.27
1927.9,-892.94
1927.5,-886.65
1927.1,-880.4
1926.7,-874.2
1926.3,-868.05
1925.9,-861.94
1925.5,-855.87
1925.1,-849.85
1924.7,-843.87
1924.3,-837.93
1923.9,-832.03
1923.5,-826.18
1923.1,-820.37
1922.7,-814.6
1922.3,-808.88
1921.9,-803.19
1921.5,-797.55
1921.2,-791.94
1920.8,-786.38
1920.4,-780.85
1920,-775.37
1919.6,-769.92
1919.2,-764.51
1918.8,-759.14
1918.4,-753.81
1918,-748.52
1917.6,-743.27
1917.2,-738.05
1916.8,-732.87
1916.4,-727.73
1916,-722.62
1915.7,-717.55
1915.3,-712.52
1914.9,-707.52
1914.5,-702.56
1914.1,-697.63
1913.7,-692.74
1913.3,-687.88
1912.9,-683.06
1912.5,-678.27
1912.1,-673.52
1911.7,-668.8
1911.4,-664.11
1911,-659.46
1910.6,-654.84
1910.2,-650.25
1909.8,-645.69
1909.4,-641.17
1909,-636.68
1908.6,-632.22
1908.2,-627.79
1907.9,-623.39
1907.5,-619.03
1907.1,-614.69
1906.7,-610.39
1906.3,-606.12
1905.9,-601.87
1905.5,-597.66
1905.1,-593.47
1904.8,-589.32
1904.4,-585.19
1904,-581.1
1903.6,-577.03
1903.2,-572.99
1902.8,-568.98
1902.4,-565
1902.1,-561.05
1901.7,-557.12
1901.3,-553.22
1900.9,-549.35
1900.5,-545.5
1900.1,-541.69
1899.7,-537.9
1899.4,-534.13
1899,-530.39
1898.6,-526.68
1898.2,-523
1897.8,-519.34
1897.4,-515.7
1897,-512.1
1896.7,-508.51
1896.3,-504.95
1895.9,-501.42
1895.5,-497.91
1895.1,-494.43
1894.7,-490.97
1894.4,-487.53
1894,-484.12
1893.6,-480.73
1893.2,-477.37
1892.8,-474.03
1892.5,-470.71
1892.1,-467.41
1891.7,-464.14
1891.3,-460.89
1890.9,-457.67
1890.5,-454.46
1890.2,-451.28
1889.8,-448.12
1889.4,-444.98
1889,-441.87
1888.6,-438.77
1888.3,-435.7
1887.9,-432.65
1887.5,-429.62
1887.1,-426.61
1886.7,-423.62
1886.4,-420.65
1886,-417.7
1885.6,-414.77
1885.2,-411.87
1884.8,-408.98
1884.5,-406.11
1884.1,-403.27
1883.7,-400.44
1883.3,-397.63
1883,-394.84
1882.6,-392.07
1882.2,-389.32
1881.8,-386.59
1881.4,-383.88
1881.1,-381.18
1880.7,-378.51
1880.3,-375.85
1879.9,-373.21
1879.6,-370.59
1879.2,-367.99
1878.8,-365.41
1878.4,-362.84
1878,-360.29
1877.7,-357.76
1877.3,-355.24
1876.9,-352.75
1876.5,-350.27
1876.2,-347.8
1875.8,-345.36
1875.4,-342.93
1875,-340.51
1874.7,-338.12
1874.3,-335.74
1873.9,-333.37
1873.5,-331.03
1873.2,-328.69
1872.8,-326.38
1872.4,-324.08
1872,-321.79
1871.7,-319.53
1871.3,-317.27
1870.9,-315.03
1870.6,-312.81
1870.2,-310.6
1869.8,-308.41
1869.4,-306.23
1869.1,-304.07
1868.7,-301.92
1868.3,-299.79
1867.9,-297.67
1867.6,-295.57
1867.2,-293.48
1866.8,-291.4
1866.5,-289.34
1866.1,-287.29
1865.7,-285.26
1865.3,-283.24
1865,-281.23
1864.6,-279.24
1864.2,-277.26
1863.9,-275.29
1863.5,-273.34
1863.1,-271.4
1862.7,-269.47
1862.4,-267.56
1862,-265.66
1861.6,-263.77
1861.3,-261.89
1860.9,-260.03
1860.5,-258.18
1860.2,-256.34
1859.8,-254.52
1859.4,-252.71
1859.1,-250.91
1858.7,-249.12
1858.3,-247.34
1857.9,-245.58
1857.6,-243.82
1857.2,-242.08
1856.8,-240.35
1856.5,-238.64
1856.1,-236.93
1855.7,-235.24
1855.4,-233.55
1855,-231.88
1854.6,-230.22
1854.3,-228.57
1853.9,-226.93
1853.5,-225.31
1853.2,-223.69
1852.8,-222.08
1852.4,-220.49
1852.1,-218.9
1851.7,-217.33
1851.3,-215.77
1851,-214.21
1850.6,-212.67
1850.2,-211.14
1849.9,-209.62
1849.5,-208.11
1849.2,-206.6
1848.8,-205.11
1848.4,-203.63
1848.1,-202.16
1847.7,-200.7
1847.3,-199.24
1847,-197.8
1846.6,-196.37
1846.2,-194.95
1845.9,-193.53
1845.5,-192.13
1845.2,-190.73
1844.8,-189.35
1844.4,-187.97
1844.1,-186.6
1843.7,-185.24
1843.3,-183.89
1843,-182.55
1842.6,-181.22
1842.2,-179.9
1841.9,-178.58
1841.5,-177.28
1841.2,-175.98
1840.8,-174.69
1840.4,-173.41
1840.1,-172.14
1839.7,-170.88
1839.4,-169.62
1839,-168.38
1838.6,-167.14
1838.3,-165.91
1837.9,-164.69
1837.6,-163.47
1837.2,-162.27
1836.8,-161.07
1836.5,-159.88
1836.1,-158.7
1835.8,-157.52
1835.4,-156.35
1835,-155.2
1834.7,-154.04
1834.3,-152.9
1834,-151.76
1833.6,-150.64
1833.2,-149.51
1832.9,-148.4
1832.5,-147.29
1832.2,-146.19
1831.8,-145.1
1831.5,-144.02
1831.1,-142.94
1830.7,-141.87
1830.4,-140.8
1830,-139.75
1829.7,-138.7
1829.3,-137.65
1829,-136.62
1828.6,-135.59
1828.2,-134.56
1827.9,-133.55
1827.5,-132.54
1827.2,-131.54
1826.8,-130.54
1826.5,-129.55
1826.1,-128.57
1825.7,-127.59
1825.4,-126.62
1825,-125.65
1824.7,-124.69
1824.3,-123.74
1824,-122.8
1823.6,-121.86
1823.3,-120.92
1822.9,-120
1822.6,-119.08
1822.2,-118.16
1821.8,-117.25
1821.5,-116.35
1821.1,-115.45
1820.8,-114.56
1820.4,-113.67
1820.1,-112.79
1819.7,-111.92
1819.4,-111.05
1819,-110.18
1818.7,-109.33
1818.3,-108.47
1818,-107.63
1817.6,-106.79
1817.3,-105.95
1816.9,-105.12
1816.5,-104.3
1816.2,-103.48
1815.8,-102.66
1815.5,-101.85
1815.1,-101.05
1814.8,-100.25
1814.4,-99.456
1814.1,-98.668
1813.7,-97.884
1813.4,-97.106
1813,-96.332
1812.7,-95.564
1812.3,-94.801
1812,-94.042
1811.6,-93.289
1811.3,-92.54
1810.9,-91.796
1810.6,-91.057
1810.2,-90.322
1809.9,-89.592
1809.5,-88.867
1809.2,-88.147
1808.8,-87.431
1808.5,-86.72
1808.1,-86.013
1807.8,-85.311
1807.4,-84.614
1807.1,-83.921
1806.7,-83.232
1806.4,-82.548
1806,-81.868
1805.7,-81.192
1805.4,-80.521
1805,-79.854
1804.7,-79.191
1804.3,-78.533
1804,-77.878
1803.6,-77.228
1803.3,-76.582
1802.9,-75.94
1802.6,-75.303
1802.2,-74.669
1801.9,-74.039
1801.5,-73.414
1801.2,-72.792
1800.8,-72.174
1800.5,-71.561
1800.2,-70.951
1799.8,-70.345
1799.5,-69.743
1799.1,-69.144
1798.8,-68.55
1798.4,-67.959
1798.1,-67.372
1797.7,-66.789
1797.4,-66.209
1797,-65.634
1796.7,-65.061
1796.4,-64.493
1796,-63.928
1795.7,-63.366
1795.3,-62.808
1795,-62.254
1794.6,-61.703
1794.3,-61.156
1794,-60.612
1793.6,-60.072
1793.3,-59.535
1792.9,-59.001
1792.6,-58.471
1792.2,-57.944
1791.9,-57.42
1791.6,-56.9
1791.2,-56.383
1790.9,-55.869
1790.5,-55.359
1790.2,-54.852
1789.8,-54.348
1789.5,-53.847
1789.2,-53.349
1788.8,-52.854
1788.5,-52.363
1788.1,-51.874
1787.8,-51.389
1787.5,-50.907
1787.1,-50.428
1786.8,-49.951
1786.4,-49.478
1786.1,-49.008
1785.8,-48.54
1785.4,-48.076
1785.1,-47.615
1784.7,-47.156
1784.4,-46.7
1784.1,-46.248
1783.7,-45.798
1783.4,-45.35
1783,-44.906
1782.7,-44.464
1782.4,-44.026
1782,-43.589
1781.7,-43.156
1781.3,-42.725
1781,-42.298
1780.7,-41.872
1780.3,-41.45
1780,-41.03
1779.7,-40.612
1779.3,-40.198
1779,-39.785
1778.6,-39.376
1778.3,-38.969
1778,-38.564
1777.6,-38.162
1777.3,-37.763
1777,-37.366
1776.6,-36.971
1776.3,-36.579
1775.9,-36.19
1775.6,-35.803
1775.3,-35.418
1774.9,-35.035
1774.6,-34.655
1774.3,-34.278
1773.9,-33.903
1773.6,-33.53
1773.3,-33.159
1772.9,-32.791
1772.6,-32.425
1772.2,-32.061
1771.9,-31.699
1771.6,-31.34
1771.2,-30.983
1770.9,-30.628
1770.6,-30.276
1770.2,-29.925
1769.9,-29.577
1769.6,-29.231
1769.2,-28.887
1768.9,-28.545
1768.6,-28.205
1768.2,-27.868
1767.9,-27.532
1767.6,-27.199
1767.2,-26.867
1766.9,-26.538
1766.6,-26.21
1766.2,-25.885
1765.9,-25.562
1765.6,-25.241
1765.2,-24.921
1764.9,-24.604
1764.6,-24.289
1764.2,-23.975
1763.9,-23.664
1763.6,-23.354
1763.2,-23.046
1762.9,-22.741
1762.6,-22.437
1762.3,-22.135
1761.9,-21.835
1761.6,-21.536
1761.3,-21.24
1760.9,-20.945
1760.6,-20.652
1760.3,-20.361
1759.9,-20.072
1759.6,-19.785
1759.3,-19.499
1758.9,-19.215
1758.6,-18.933
1758.3,-18.652
1758,-18.374
1757.6,-18.097
1757.3,-17.821
1757,-17.548
1756.6,-17.276
1756.3,-17.005
1756,-16.737
1755.7,-16.47
1755.3,-16.204
1755,-15.941
1754.7,-15.679
1754.3,-15.418
1754,-15.159
1753.7,-14.902
1753.4,-14.646
1753,-14.392
1752.7,-14.139
1752.4,-13.888
1752,-13.639
1751.7,-13.391
1751.4,-13.144
1751.1,-12.899
1750.7,-12.656
1750.4,-12.414
1750.1,-12.173
1749.8,-11.934
1749.4,-11.696
1749.1,-11.46
1748.8,-11.225
1748.5,-10.992
1748.1,-10.76
1747.8,-10.53
1747.5,-10.301
1747.1,-10.073
1746.8,-9.8469
1746.5,-9.622
1746.2,-9.3985
1745.8,-9.1763
1745.5,-8.9555
1745.2,-8.736
1744.9,-8.5179
1744.5,-8.3011
1744.2,-8.0856
1743.9,-7.8715
1743.6,-7.6586
1743.2,-7.447
1742.9,-7.2367
1742.6,-7.0277
1742.3,-6.82
1742,-6.6135
1741.6,-6.4083
1741.3,-6.2043
1741,-6.0016
1740.7,-5.8001
1740.3,-5.5998
1740,-5.4007
1739.7,-5.2029
1739.4,-5.0062
1739,-4.8108
1738.7,-4.6165
1738.4,-4.4234
1738.1,-4.2315
1737.8,-4.0407
1737.4,-3.8511
1737.1,-3.6626
1736.8,-3.4753
1736.5,-3.2891
1736.1,-3.104
1735.8,-2.9201
1735.5,-2.7373
1735.2,-2.5556
1734.9,-2.3749
1734.5,-2.1954
1734.2,-2.017
1733.9,-1.8396
1733.6,-1.6633
1733.3,-1.4881
1732.9,-1.3139
1732.6,-1.1408
1732.3,-0.96877
1732,-0.79774
1731.7,-0.62775
1731.3,-0.45879
1731,-0.29085
1730.7,-0.12392
1730.4,0.042002
1730.1,0.20692
1729.7,0.37084
1729.4,0.53378
1729.1,0.69573
1728.8,0.8567
1728.5,1.0167
1728.1,1.1757
1727.8,1.3338
1727.5,1.4909
1727.2,1.6471
1726.9,1.8023
1726.6,1.9566
1726.2,2.11
1725.9,2.2625
1725.6,2.414
1725.3,2.5646
1725,2.7143
1724.6,2.8631
1724.3,3.011
1724,3.158
1723.7,3.3042
1723.4,3.4494
1723.1,3.5938
1722.7,3.7373
1722.4,3.8799
1722.1,4.0217
1721.8,4.1627
1721.5,4.3027
1721.2,4.442
1720.9,4.5804
1720.5,4.7179
1720.2,4.8547
1719.9,4.9906
1719.6,5.1257
1719.3,5.26
1719,5.3935
1718.6,5.5262
1718.3,5.658
1718,5.7891
1717.7,5.9194
1717.4,6.049
1717.1,6.1777
1716.8,6.3057
1716.4,6.4329
1716.1,6.5593
1715.8,6.685
1715.5,6.8099
1715.2,6.9341
1714.9,7.0575
1714.6,7.1802
1714.2,7.3021
1713.9,7.4233
1713.6,7.5438
1713.3,7.6636
1713,7.7826
1712.7,7.9009
1712.4,8.0185
1712.1,8.1354
1711.7,8.2517
1711.4,8.3672
1711.1,8.482
1710.8,8.5961
1710.5,8.7095
1710.2,8.8223
1709.9,8.9344
1709.6,9.0458
1709.2,9.1565
1708.9,9.2666
1708.6,9.376
1708.3,9.4848
1708,9.5929
1707.7,9.7004
1707.4,9.8072
1707.1,9.9134
1706.8,10.019
1706.4,10.124
1706.1,10.228
1705.8,10.332
1705.5,10.435
1705.2,10.537
1704.9,10.639
1704.6,10.74
1704.3,10.841
1704,10.941
1703.7,11.04
1703.3,11.139
1703,11.237
1702.7,11.335
1702.4,11.432
1702.1,11.528
1701.8,11.624
1701.5,11.719
1701.2,11.814
1700.9,11.908
1700.6,12.002
1700.3,12.095
1699.9,12.187
1699.6,12.279
1699.3,12.37
1699,12.461
1698.7,12.551
1698.4,12.641
1698.1,12.73
1697.8,12.819
1697.5,12.907
1697.2,12.994
1696.9,13.082
1696.6,13.168
1696.3,13.254
1695.9,13.34
1695.6,13.424
1695.3,13.509
1695,13.593
1694.7,13.676
1694.4,13.759
1694.1,13.842
1693.8,13.924
1693.5,14.005
1693.2,14.086
1692.9,14.167
1692.6,14.247
1692.3,14.326
1692,14.405
1691.7,14.484
1691.4,14.562
1691.1,14.639
1690.7,14.717
1690.4,14.793
1690.1,14.87
1689.8,14.945
1689.5,15.021
1689.2,15.096
1688.9,15.17
1688.6,15.244
1688.3,15.317
1688,15.39
1687.7,15.463
1687.4,15.535
1687.1,15.607
1686.8,15.678
1686.5,15.749
1686.2,15.82
1685.9,15.89
1685.6,15.959
1685.3,16.029
1685,16.097
1684.7,16.166
1684.4,16.234
1684.1,16.301
1683.8,16.368
1683.5,16.435
1683.2,16.502
1682.9,16.567
1682.6,16.633
1682.3,16.698
1682,16.763
1681.6,16.827
1681.3,16.891
1681,16.955
1680.7,17.018
1680.4,17.081
1680.1,17.143
1679.8,17.205
1679.5,17.267
1679.2,17.328
1678.9,17.389
1678.6,17.45
1678.3,17.51
1678,17.57
1677.7,17.629
1677.4,17.688
1677.1,17.747
1676.8,17.805
1676.5,17.863
1676.2,17.921
1675.9,17.978
1675.6,18.035
1675.3,18.092
1675,18.148
1674.7,18.204
1674.4,18.26
1674.1,18.315
1673.8,18.37
1673.5,18.425
1673.2,18.479
1672.9,18.533
1672.6,18.587
1672.3,18.64
1672.1,18.693
1671.8,18.745
1671.5,18.798
1671.2,18.85
1670.9,18.901
1670.6,18.953
1670.3,19.004
1670,19.055
1669.7,19.105
1669.4,19.155
1669.1,19.205
1668.8,19.254
1668.5,19.304
1668.2,19.352
1667.9,19.401
1667.6,19.449
1667.3,19.497
1667,19.545
1666.7,19.592
1666.4,19.64
1666.1,19.686
1665.8,19.733
1665.5,19.779
1665.2,19.825
1664.9,19.871
1664.6,19.916
1664.3,19.961
1664,20.006
1663.7,20.051
1663.4,20.095
1663.2,20.139
1662.9,20.183
1662.6,20.226
1662.3,20.27
1662,20.313
1661.7,20.355
1661.4,20.398
1661.1,20.44
1660.8,20.482
1660.5,20.523
1660.2,20.565
1659.9,20.606
1659.6,20.647
1659.3,20.687
1659,20.728
1658.7,20.768
1658.4,20.808
1658.2,20.847
1657.9,20.887
1657.6,20.926
1657.3,20.965
1657,21.003
1656.7,21.042
1656.4,21.08
1656.1,21.118
1655.8,21.155
1655.5,21.193
1655.2,21.23
1654.9,21.267
1654.6,21.304
1654.3,21.34
1654.1,21.376
1653.8,21.412
1653.5,21.448
1653.2,21.484
1652.9,21.519
1652.6,21.554
1652.3,21.589
1652,21.624
1651.7,21.658
1651.4,21.693
1651.1,21.727
1650.9,21.76
1650.6,21.794
1650.3,21.827
1650,21.861
1649.7,21.894
1649.4,21.926
1649.1,21.959
1648.8,21.991
1648.5,22.023
1648.2,22.055
1647.9,22.087
1647.7,22.119
1647.4,22.15
1647.1,22.181
1646.8,22.212
1646.5,22.243
1646.2,22.273
1645.9,22.303
1645.6,22.334
1645.3,22.364
1645.1,22.393
1644.8,22.423
1644.5,22.452
1644.2,22.481
1643.9,22.51
1643.6,22.539
1643.3,22.568
1643,22.596
1642.8,22.625
1642.5,22.653
1642.2,22.68
1641.9,22.708
1641.6,22.736
1641.3,22.763
1641,22.79
1640.7,22.817
1640.5,22.844
1640.2,22.871
1639.9,22.897
1639.6,22.923
1639.3,22.949
1639,22.975
1638.7,23.001
1638.4,23.027
1638.2,23.052
1637.9,23.077
1637.6,23.102
1637.3,23.127
1637,23.152
1636.7,23.177
1636.4,23.201
1636.2,23.225
1635.9,23.249
1635.6,23.273
1635.3,23.297
1635,23.321
1634.7,23.344
1634.4,23.368
1634.2,23.391
1633.9,23.414
1633.6,23.437
1633.3,23.459
1633,23.482
1632.7,23.504
1632.5,23.526
1632.2,23.548
1631.9,23.57
1631.6,23.592
1631.3,23.614
1631,23.635
1630.8,23.657
1630.5,23.678
1630.2,23.699
1629.9,23.72
1629.6,23.741
1629.3,23.761
1629.1,23.782
1628.8,23.802
1628.5,23.822
1628.2,23.842
1627.9,23.862
1627.6,23.882
1627.4,23.902
1627.1,23.921
1626.8,23.94
1626.5,23.96
1626.2,23.979
1625.9,23.998
1625.7,24.016
1625.4,24.035
1625.1,24.054
1624.8,24.072
1624.5,24.09
1624.3,24.109
1624,24.127
1623.7,24.145
1623.4,24.162
1623.1,24.18
1622.8,24.198
1622.6,24.215
1622.3,24.232
1622,24.249
1621.7,24.266
1621.4,24.283
1621.2,24.3
1620.9,24.317
1620.6,24.333
1620.3,24.35
1620,24.366
1619.8,24.382
1619.5,24.398
1619.2,24.414
1618.9,24.43
1618.6,24.446
1618.4,24.462
1618.1,24.477
1617.8,24.492
1617.5,24.508
1617.2,24.523
1617,24.538
1616.7,24.553
1616.4,24.568
1616.1,24.582
1615.9,24.597
1615.6,24.611
1615.3,24.626
1615,24.64
1614.7,24.654
1614.5,24.668
1614.2,24.682
1613.9,24.696
1613.6,24.71
1613.4,24.723
1613.1,24.737
1612.8,24.75
1612.5,24.764
1612.2,24.777
1612,24.79
1611.7,24.803
1611.4,24.816
1611.1,24.829
1610.9,24.841
1610.6,24.854
1610.3,24.866
1610,24.879
1609.7,24.891
1609.5,24.903
1609.2,24.915
1608.9,24.927
1608.6,24.939
1608.4,24.951
1608.1,24.963
1607.8,24.974
1607.5,24.986
1607.3,24.997
1607,25.009
1606.7,25.02
1606.4,25.031
1606.2,25.042
1605.9,25.053
1605.6,25.064
1605.3,25.075
1605.1,25.086
1604.8,25.096
1604.5,25.107
1604.2,25.117
1604,25.128
1603.7,25.138
1603.4,25.148
1603.1,25.158
1602.9,25.168
1602.6,25.178
1602.3,25.188
1602,25.198
1601.8,25.207
1601.5,25.217
1601.2,25.226
1601,25.236
1600.7,25.245
1600.4,25.254
1600.1,25.263
1599.9,25.272
1599.6,25.281
1599.3,25.29
1599,25.299
1598.8,25.308
1598.5,25.317
1598.2,25.325
1598,25.334
1597.7,25.342
1597.4,25.351
1597.1,25.359
1596.9,25.367
1596.6,25.375
1596.3,25.383
1596,25.391
1595.8,25.399
1595.5,25.407
1595.2,25.415
1595,25.422
1594.7,25.43
1594.4,25.438
1594.1,25.445
1593.9,25.452
1593.6,25.46
1593.3,25.467
1593.1,25.474
1592.8,25.481
1592.5,25.488
1592.3,25.495
1592,25.502
1591.7,25.509
1591.4,25.516
1591.2,25.522
1590.9,25.529
1590.6,25.535
1590.4,25.542
1590.1,25.548
1589.8,25.555
1589.6,25.561
1589.3,25.567
1589,25.573
1588.7,25.579
1588.5,25.585
1588.2,25.591
1587.9,25.597
1587.7,25.603
1587.4,25.609
1587.1,25.614
1586.9,25.62
1586.6,25.625
1586.3,25.631
1586.1,25.636
1585.8,25.642
1585.5,25.647
1585.3,25.652
1585,25.657
1584.7,25.663
1584.4,25.668
1584.2,25.673
1583.9,25.678
1583.6,25.682
1583.4,25.687
1583.1,25.692
1582.8,25.697
1582.6,25.701
1582.3,25.706
1582,25.71
1581.8,25.715
1581.5,25.719
1581.2,25.724
1581,25.728
1580.7,25.732
1580.4,25.736
1580.2,25.74
1579.9,25.744
1579.6,25.748
1579.4,25.752
1579.1,25.756
1578.8,25.76
1578.6,25.764
1578.3,25.767
1578,25.771
1577.8,25.775
1577.5,25.778
1577.3,25.782
1577,25.785
1576.7,25.789
1576.5,25.792
1576.2,25.795
1575.9,25.799
1575.7,25.802
1575.4,25.805
1575.1,25.808
1574.9,25.811
1574.6,25.814
1574.3,25.817
1574.1,25.82
1573.8,25.823
1573.5,25.825
1573.3,25.828
1573,25.831
1572.8,25.833
1572.5,25.836
1572.2,25.838
1572,25.841
1571.7,25.843
1571.4,25.846
1571.2,25.848
1570.9,25.85
1570.6,25.853
1570.4,25.855
1570.1,25.857
1569.9,25.859
1569.6,25.861
1569.3,25.863
1569.1,25.865
1568.8,25.867
1568.5,25.869
1568.3,25.871
1568,25.872
1567.8,25.874
1567.5,25.876
1567.2,25.878
1567,25.879
1566.7,25.881
1566.4,25.882
1566.2,25.884
1565.9,25.885
1565.7,25.886
1565.4,25.888
1565.1,25.889
1564.9,25.89
1564.6,25.892
1564.4,25.893
1564.1,25.894
1563.8,25.895
1563.6,25.896
1563.3,25.897
1563.1,25.898
1562.8,25.899
1562.5,25.9
1562.3,25.901
1562,25.901
1561.7,25.902
1561.5,25.903
1561.2,25.903
1561,25.904
1560.7,25.905
1560.4,25.905
1560.2,25.906
1559.9,25.906
1559.7,25.907
1559.4,25.907
1559.2,25.907
1558.9,25.908
1558.6,25.908
1558.4,25.908
1558.1,25.908
1557.9,25.909
1557.6,25.909
1557.3,25.909
1557.1,25.909
1556.8,25.909
1556.6,25.909
1556.3,25.909
1556,25.909
1555.8,25.908
1555.5,25.908
1555.3,25.908
1555,25.908
1554.8,25.908
1554.5,25.907
1554.2,25.907
1554,25.907
1553.7,25.906
1553.5,25.906
1553.2,25.905
1553,25.905
1552.7,25.904
1552.4,25.903
1552.2,25.903
1551.9,25.902
1551.7,25.901
1551.4,25.901
1551.2,25.9
1550.9,25.899
1550.6,25.898
1550.4,25.898
1550.1,25.897
1549.9,25.896
1549.6,25.895
1549.4,25.894
1549.1,25.893
1548.8,25.892
1548.6,25.891
1548.3,25.889
1548.1,25.888
1547.8,25.887
1547.6,25.886
1547.3,25.885
1547.1,25.883
1546.8,25.882
1546.5,25.881
1546.3,25.879
1546,25.878
1545.8,25.876
1545.5,25.875
1545.3,25.873
1545,25.872
1544.8,25.87
1544.5,25.869
1544.3,25.867
1544,25.866
1543.7,25.864
1543.5,25.862
1543.2,25.86
1543,25.859
1542.7,25.857
1542.5,25.855
1542.2,25.853
1542,25.851
1541.7,25.849
1541.5,25.847
1541.2,25.845
1541,25.843
1540.7,25.841
1540.4,25.839
1540.2,25.837
1539.9,25.835
1539.7,25.833
1539.4,25.831
1539.2,25.829
1538.9,25.826
1538.7,25.824
1538.4,25.822
1538.2,25.82
1537.9,25.817
1537.7,25.815
1537.4,25.813
1537.2,25.81
1536.9,25.808
1536.7,25.805
1536.4,25.803
1536.2,25.8
1535.9,25.798
1535.7,25.795
1535.4,25.793
1535.2,25.79
1534.9,25.787
1534.6,25.785
1534.4,25.782
1534.1,25.779
1533.9,25.777
1533.6,25.774
1533.4,25.771
1533.1,25.768
1532.9,25.765
1532.6,25.762
1532.4,25.76
1532.1,25.757
1531.9,25.754
1531.6,25.751
1531.4,25.748
1531.1,25.745
1530.9,25.742
1530.6,25.739
1530.4,25.736
1530.1,25.733
1529.9,25.729
1529.6,25.726
1529.4,25.723
1529.1,25.72
1528.9,25.717
1528.6,25.713
1528.4,25.71
1528.1,25.707
1527.9,25.704
1527.6,25.7
1527.4,25.697
1527.1,25.693
1526.9,25.69
1526.7,25.687
1526.4,25.683
1526.2,25.68
1525.9,25.676
1525.7,25.673
1525.4,25.669
1525.2,25.666
1524.9,25.662
1524.7,25.658
1524.4,25.655
1524.2,25.651
1523.9,25.647
1523.7,25.644
1523.4,25.64
1523.2,25.636
1522.9,25.633
1522.7,25.629
1522.4,25.625
1522.2,25.621
1521.9,25.617
1521.7,25.614
1521.4,25.61
1521.2,25.606
1521,25.602
1520.7,25.598
1520.5,25.594
1520.2,25.59
1520,25.586
1519.7,25.582
1519.5,25.578
1519.2,25.574
1519,25.57
1518.7,25.566
1518.5,25.562
1518.2,25.557
1518,25.553
1517.8,25.549
1517.5,25.545
1517.3,25.541
1517,25.537
1516.8,25.532
1516.5,25.528
1516.3,25.524
1516,25.519
1515.8,25.515
1515.5,25.511
1515.3,25.506
1515.1,25.502
1514.8,25.498
1514.6,25.493
1514.3,25.489
1514.1,25.484
1513.8,25.48
1513.6,25.475
1513.3,25.471
1513.1,25.466
1512.9,25.462
1512.6,25.457
1512.4,25.453
1512.1,25.448
1511.9,25.443
1511.6,25.439
1511.4,25.434
1511.1,25.429
1510.9,25.425
1510.7,25.42
1510.4,25.415
1510.2,25.411
1509.9,25.406
1509.7,25.401
1509.4,25.396
1509.2,25.391
1509,25.387
1508.7,25.382
1508.5,25.377
1508.2,25.372
1508,25.367
1507.7,25.362
1507.5,25.357
1507.3,25.352
1507,25.347
1506.8,25.342
1506.5,25.337
1506.3,25.332
1506.1,25.327
1505.8,25.322
1505.6,25.317
1505.3,25.312
1505.1,25.307
1504.8,25.302
1504.6,25.297
1504.4,25.292
1504.1,25.287
1503.9,25.282
1503.6,25.276
1503.4,25.271
1503.2,25.266
1502.9,25.261
1502.7,25.255
1502.4,25.25
1502.2,25.245
1501.9,25.24
1501.7,25.234
1501.5,25.229
1501.2,25.224
1501,25.218
1500.7,25.213
1500.5,25.208
1500.3,25.202
1500,25.197
1499.8,25.191
1499.5,25.186
1499.3,25.18
1499.1,25.175
1498.8,25.17
1498.6,25.164
1498.3,25.158
1498.1,25.153
1497.9,25.147
1497.6,25.142
1497.4,25.136
1497.2,25.131
1496.9,25.125
1496.7,25.119
1496.4,25.114
1496.2,25.108
1496,25.103
1495.7,25.097
1495.5,25.091
1495.2,25.086
1495,25.08
1494.8,25.074
1494.5,25.068
1494.3,25.063
1494.1,25.057
1493.8,25.051
1493.6,25.045
1493.3,25.039
1493.1,25.034
1492.9,25.028
1492.6,25.022
1492.4,25.016
1492.1,25.01
1491.9,25.004
1491.7,24.998
1491.4,24.993
1491.2,24.987
1491,24.981
1490.7,24.975
1490.5,24.969
1490.3,24.963
1490,24.957
1489.8,24.951
1489.5,24.945
1489.3,24.939
1489.1,24.933
1488.8,24.927
1488.6,24.921
1488.4,24.914
1488.1,24.908
1487.9,24.902
1487.6,24.896
1487.4,24.89
1487.2,24.884
1486.9,24.878
1486.7,24.871
1486.5,24.865
1486.2,24.859
1486,24.853
1485.8,24.847
1485.5,24.84
1485.3,24.834
1485.1,24.828
1484.8,24.822
1484.6,24.815
1484.4,24.809
1484.1,24.803
1483.9,24.796
1483.6,24.79
1483.4,24.784
1483.2,24.777
1482.9,24.771
1482.7,24.765
1482.5,24.758
1482.2,24.752
1482,24.746
1481.8,24.739
1481.5,24.733
1481.3,24.726
1481.1,24.72
1480.8,24.713
1480.6,24.707
1480.4,24.7
1480.1,24.694
1479.9,24.687
1479.7,24.681
1479.4,24.674
1479.2,24.668
1479,24.661
1478.7,24.655
1478.5,24.648
1478.3,24.641
1478,24.635
1477.8,24.628
1477.6,24.622
1477.3,24.615
1477.1,24.608
1476.9,24.602
1476.6,24.595
1476.4,24.588
1476.2,24.582
1475.9,24.575
1475.7,24.568
1475.5,24.561
1475.2,24.555
1475,24.548
1474.8,24.541
1474.5,24.534
1474.3,24.528
1474.1,24.521
1473.9,24.514
1473.6,24.507
1473.4,24.5
1473.2,24.494
1472.9,24.487
1472.7,24.48
1472.5,24.473
1472.2,24.466
1472,24.459
1471.8,24.452
1471.5,24.445
1471.3,24.439
1471.1,24.432
1470.8,24.425
1470.6,24.418
1470.4,24.411
1470.2,24.404
1469.9,24.397
1469.7,24.39
1469.5,24.383
1469.2,24.376
1469,24.369
1468.8,24.362
1468.5,24.355
1468.3,24.348
1468.1,24.341
1467.9,24.334
1467.6,24.326
1467.4,24.319
1467.2,24.312
1466.9,24.305
1466.7,24.298
1466.5,24.291
1466.2,24.284
1466,24.277
1465.8,24.27
1465.6,24.262
1465.3,24.255
1465.1,24.248
1464.9,24.241
1464.6,24.234
1464.4,24.226
1464.2,24.219
1464,24.212
1463.7,24.205
1463.5,24.197
1463.3,24.19
1463,24.183
1462.8,24.176
1462.6,24.168
1462.4,24.161
1462.1,24.154
1461.9,24.146
1461.7,24.139
1461.4,24.132
1461.2,24.124
1461,24.117
1460.8,24.11
1460.5,24.102
1460.3,24.095
1460.1,24.088
1459.9,24.08
1459.6,24.073
1459.4,24.065
1459.2,24.058
1458.9,24.05
1458.7,24.043
1458.5,24.036
1458.3,24.028
1458,24.021
1457.8,24.013
1457.6,24.006
1457.4,23.998
1457.1,23.991
1456.9,23.983
1456.7,23.976
1456.4,23.968
1456.2,23.961
1456,23.953
1455.8,23.945
1455.5,23.938
1455.3,23.93
1455.1,23.923
1454.9,23.915
1454.6,23.907
1454.4,23.9
1454.2,23.892
1454,23.885
1453.7,23.877
1453.5,23.869
1453.3,23.862
1453.1,23.854
1452.8,23.846
1452.6,23.839
1452.4,23.831
1452.2,23.823
1451.9,23.816
1451.7,23.808
1451.5,23.8
1451.3,23.792
1451,23.785
1450.8,23.777
1450.6,23.769
1450.4,23.761
1450.1,23.754
1449.9,23.746
1449.7,23.738
1449.5,23.73
1449.2,23.722
1449,23.715
1448.8,23.707
1448.6,23.699
1448.3,23.691
1448.1,23.683
1447.9,23.675
1447.7,23.668
1447.5,23.66
1447.2,23.652
1447,23.644
1446.8,23.636
1446.6,23.628
1446.3,23.62
1446.1,23.612
1445.9,23.604
1445.7,23.596
1445.4,23.588
1445.2,23.581
1445,23.573
1444.8,23.565
1444.6,23.557
1444.3,23.549
1444.1,23.541
1443.9,23.533
1443.7,23.525
1443.4,23.517
1443.2,23.509
1443,23.501
1442.8,23.493
1442.6,23.484
1442.3,23.476
1442.1,23.468
1441.9,23.46
1441.7,23.452
1441.4,23.444
1441.2,23.436
1441,23.428
1440.8,23.42
1440.6,23.412
1440.3,23.404
1440.1,23.395
1439.9,23.387
1439.7,23.379
1439.5,23.371
1439.2,23.363
1439,23.355
1438.8,23.346
1438.6,23.338
1438.3,23.33
1438.1,23.322
1437.9,23.314
1437.7,23.305
1437.5,23.297
1437.2,23.289
1437,23.281
1436.8,23.273
1436.6,23.264
1436.4,23.256
1436.1,23.248
1435.9,23.239
1435.7,23.231
1435.5,23.223
1435.3,23.215
1435,23.206
1434.8,23.198
1434.6,23.19
1434.4,23.181
1434.2,23.173
1433.9,23.165
1433.7,23.156
1433.5,23.148
1433.3,23.14
1433.1,23.131
1432.9,23.123
1432.6,23.114
1432.4,23.106
1432.2,23.098
1432,23.089
1431.8,23.081
1431.5,23.072
1431.3,23.064
1431.1,23.056
1430.9,23.047
1430.7,23.039
1430.4,23.03
1430.2,23.022
1430,23.013
1429.8,23.005
1429.6,22.996
1429.4,22.988
1429.1,22.979
1428.9,22.971
1428.7,22.962
1428.5,22.954
1428.3,22.945
1428.1,22.937
1427.8,22.928
1427.6,22.92
1427.4,22.911
1427.2,22.903
1427,22.894
1426.7,22.885
1426.5,22.877
1426.3,22.868
1426.1,22.86
1425.9,22.851
1425.7,22.842
1425.4,22.834
1425.2,22.825
1425,22.817
1424.8,22.808
1424.6,22.799
1424.4,22.791
1424.1,22.782
1423.9,22.773
1423.7,22.765
1423.5,22.756
1423.3,22.747
1423.1,22.739
1422.9,22.73
1422.6,22.721
1422.4,22.712
1422.2,22.704
1422,22.695
1421.8,22.686
1421.6,22.678
1421.3,22.669
1421.1,22.66
1420.9,22.651
1420.7,22.643
1420.5,22.634
1420.3,22.625
1420,22.616
1419.8,22.607
1419.6,22.599
1419.4,22.59
1419.2,22.581
1419,22.572
1418.8,22.563
1418.5,22.554
1418.3,22.546
1418.1,22.537
1417.9,22.528
1417.7,22.519
1417.5,22.51
1417.3,22.501
1417,22.492
1416.8,22.484
1416.6,22.475
1416.4,22.466
1416.2,22.457
1416,22.448
1415.8,22.439
1415.5,22.43
1415.3,22.421
1415.1,22.412
1414.9,22.403
1414.7,22.394
1414.5,22.385
1414.3,22.376
1414.1,22.367
1413.8,22.358
1413.6,22.35
1413.4,22.341
1413.2,22.332
1413,22.323
1412.8,22.314
1412.6,22.304
1412.3,22.295
1412.1,22.286
1411.9,22.277
1411.7,22.268
1411.5,22.259
1411.3,22.25
1411.1,22.241
1410.9,22.232
1410.6,22.223
1410.4,22.214
1410.2,22.205
1410,22.196
1409.8,22.187
1409.6,22.178
1409.4,22.169
1409.2,22.159
1409,22.15
1408.7,22.141
1408.5,22.132
1408.3,22.123
1408.1,22.114
1407.9,22.105
1407.7,22.095
1407.5,22.086
1407.3,22.077
1407,22.068
1406.8,22.059
1406.6,22.049
1406.4,22.04
1406.2,22.031
1406,22.022
1405.8,22.013
1405.6,22.003
1405.4,21.994
1405.1,21.985
1404.9,21.976
1404.7,21.966
1404.5,21.957
1404.3,21.948
1404.1,21.939
1403.9,21.929
1403.7,21.92
1403.5,21.911
1403.3,21.902
1403,21.892
1402.8,21.883
1402.6,21.874
1402.4,21.864
1402.2,21.855
1402,21.846
1401.8,21.836
1401.6,21.827
1401.4,21.818
1401.2,21.808
1401,21.799
1400.7,21.79
1400.5,21.78
1400.3,21.771
1400.1,21.761
1399.9,21.752
1399.7,21.743
1399.5,21.733
1399.3,21.724
1399.1,21.714
1398.9,21.705
1398.7,21.696
1398.4,21.686
1398.2,21.677
1398,21.667
1397.8,21.658
1397.6,21.648
1397.4,21.639
1397.2,21.629
1397,21.62
1396.8,21.611
1396.6,21.601
1396.4,21.592
1396.2,21.582
1395.9,21.573
1395.7,21.563
1395.5,21.554
1395.3,21.544
1395.1,21.534
1394.9,21.525
1394.7,21.515
1394.5,21.506
1394.3,21.496
1394.1,21.487
1393.9,21.477
1393.7,21.468
1393.5,21.458
1393.2,21.448
1393,21.439
1392.8,21.429
1392.6,21.42
1392.4,21.41
1392.2,21.4
1392,21.391
1391.8,21.381
1391.6,21.372
1391.4,21.362
1391.2,21.352
1391,21.343
1390.8,21.333
1390.6,21.323
1390.4,21.314
1390.1,21.304
1389.9,21.294
1389.7,21.285
1389.5,21.275
1389.3,21.265
1389.1,21.256
1388.9,21.246
1388.7,21.236
1388.5,21.226
1388.3,21.217
1388.1,21.207
1387.9,21.197
1387.7,21.188
1387.5,21.178
1387.3,21.168
1387.1,21.158
1386.9,21.149
1386.7,21.139
1386.4,21.129
1386.2,21.119
1386,21.109
1385.8,21.1
1385.6,21.09
1385.4,21.08
1385.2,21.07
1385,21.06
1384.8,21.051
1384.6,21.041
1384.4,21.031
1384.2,21.021
1384,21.011
1383.8,21.001
1383.6,20.992
1383.4,20.982
1383.2,20.972
1383,20.962
1382.8,20.952
1382.6,20.942
1382.4,20.932
1382.2,20.922
1382,20.912
1381.7,20.903
1381.5,20.893
1381.3,20.883
1381.1,20.873
1380.9,20.863
1380.7,20.853
1380.5,20.843
1380.3,20.833
1380.1,20.823
1379.9,20.813
1379.7,20.803
1379.5,20.793
1379.3,20.783
1379.1,20.773
1378.9,20.763
1378.7,20.753
1378.5,20.743
1378.3,20.733
1378.1,20.723
1377.9,20.713
1377.7,20.703
1377.5,20.693
1377.3,20.683
1377.1,20.673
1376.9,20.663
1376.7,20.653
1376.5,20.643
1376.3,20.633
1376.1,20.623
1375.9,20.613
1375.7,20.603
1375.5,20.593
1375.3,20.583
1375.1,20.572
1374.9,20.562
1374.7,20.552
1374.5,20.542
1374.3,20.532
1374.1,20.522
1373.9,20.512
1373.6,20.502
1373.4,20.491
1373.2,20.481
1373,20.471
1372.8,20.461
1372.6,20.451
1372.4,20.441
1372.2,20.43
1372,20.42
1371.8,20.41
1371.6,20.4
1371.4,20.39
1371.2,20.38
1371,20.369
1370.8,20.359
1370.6,20.349
1370.4,20.339
1370.2,20.328
1370,20.318
1369.8,20.308
1369.6,20.298
1369.4,20.287
1369.2,20.277
1369,20.267
1368.8,20.257
1368.6,20.246
1368.4,20.236
1368.2,20.226
1368,20.216
1367.8,20.205
1367.6,20.195
1367.4,20.185
1367.2,20.174
1367,20.164
1366.8,20.154
1366.6,20.143
1366.4,20.133
1366.2,20.123
1366,20.112
1365.8,20.102
1365.6,20.092
1365.4,20.081
1365.2,20.071
1365,20.06
1364.8,20.05
1364.7,20.04
1364.5,20.029
1364.3,20.019
1364.1,20.009
1363.9,19.998
1363.7,19.988
1363.5,19.977
1363.3,19.967
1363.1,19.956
1362.9,19.946
1362.7,19.936
1362.5,19.925
1362.3,19.915
1362.1,19.904
1361.9,19.894
1361.7,19.883
1361.5,19.873
1361.3,19.862
1361.1,19.852
1360.9,19.841
1360.7,19.831
1360.5,19.82
1360.3,19.81
1360.1,19.799
1359.9,19.789
1359.7,19.778
1359.5,19.768
1359.3,19.757
1359.1,19.747
1358.9,19.736
1358.7,19.726
1358.5,19.715
1358.3,19.704
1358.1,19.694
1357.9,19.683
1357.7,19.673
1357.5,19.662
1357.3,19.652
1357.1,19.641
1356.9,19.63
1356.8,19.62
1356.6,19.609
1356.4,19.598
1356.2,19.588
1356,19.577
1355.8,19.567
1355.6,19.556
1355.4,19.545
1355.2,19.535
1355,19.524
1354.8,19.513
1354.6,19.503
1354.4,19.492
1354.2,19.481
1354,19.471
1353.8,19.46
1353.6,19.449
1353.4,19.439
1353.2,19.428
1353,19.417
1352.8,19.406
1352.6,19.396
1352.4,19.385
1352.3,19.374
1352.1,19.363
1351.9,19.353
1351.7,19.342
1351.5,19.331
1351.3,19.32
1351.1,19.31
1350.9,19.299
1350.7,19.288
1350.5,19.277
1350.3,19.267
1350.1,19.256
1349.9,19.245
1349.7,19.234
1349.5,19.223
1349.3,19.213
1349.1,19.202
1348.9,19.191
1348.7,19.18
1348.6,19.169
1348.4,19.158
1348.2,19.148
1348,19.137
1347.8,19.126
1347.6,19.115
1347.4,19.104
1347.2,19.093
1347,19.082
1346.8,19.071
1346.6,19.061
1346.4,19.05
1346.2,19.039
1346,19.028
1345.8,19.017
1345.7,19.006
1345.5,18.995
1345.3,18.984
1345.1,18.973
1344.9,18.962
1344.7,18.951
1344.5,18.94
1344.3,18.929
1344.1,18.918
1343.9,18.908
1343.7,18.897
1343.5,18.886
1343.3,18.875
1343.1,18.864
1343,18.853
1342.8,18.842
1342.6,18.831
1342.4,18.82
1342.2,18.809
1342,18.798
1341.8,18.786
1341.6,18.775
1341.4,18.764
1341.2,18.753
1341,18.742
1340.8,18.731
1340.6,18.72
1340.5,18.709
1340.3,18.698
1340.1,18.687
1339.9,18.676
1339.7,18.665
1339.5,18.654
1339.3,18.643
1339.1,18.632
1338.9,18.62
1338.7,18.609
1338.5,18.598
1338.4,18.587
1338.2,18.576
1338,18.565
1337.8,18.554
1337.6,18.542
1337.4,18.531
1337.2,18.52
1337,18.509
1336.8,18.498
1336.6,18.487
1336.4,18.475
1336.3,18.464
1336.1,18.453
1335.9,18.442
1335.7,18.431
1335.5,18.419
1335.3,18.408
1335.1,18.397
1334.9,18.386
1334.7,18.375
1334.5,18.363
1334.4,18.352
1334.2,18.341
1334,18.33
1333.8,18.318
1333.6,18.307
1333.4,18.296
1333.2,18.285
1333,18.273
1332.8,18.262
1332.6,18.251
1332.5,18.239
1332.3,18.228
1332.1,18.217
1331.9,18.205
1331.7,18.194
1331.5,18.183
1331.3,18.172
1331.1,18.16
1330.9,18.149
1330.8,18.137
1330.6,18.126
1330.4,18.115
1330.2,18.103
1330,18.092
1329.8,18.081
1329.6,18.069
1329.4,18.058
1329.2,18.047
1329.1,18.035
1328.9,18.024
1328.7,18.012
1328.5,18.001
1328.3,17.99
1328.1,17.978
1327.9,17.967
1327.7,17.955
1327.5,17.944
1327.4,17.932
1327.2,17.921
1327,17.909
1326.8,17.898
1326.6,17.887
1326.4,17.875
1326.2,17.864
1326,17.852
1325.9,17.841
1325.7,17.829
1325.5,17.818
1325.3,17.806
1325.1,17.795
1324.9,17.783
1324.7,17.772
1324.5,17.76
1324.4,17.749
1324.2,17.737
1324,17.725
1323.8,17.714
1323.6,17.702
1323.4,17.691
1323.2,17.679
1323.1,17.668
1322.9,17.656
1322.7,17.645
1322.5,17.633
1322.3,17.621
1322.1,17.61
1321.9,17.598
1321.7,17.587
1321.6,17.575
1321.4,17.563
1321.2,17.552
1321,17.54
1320.8,17.528
1320.6,17.517
1320.4,17.505
1320.3,17.494
1320.1,17.482
1319.9,17.47
1319.7,17.459
1319.5,17.447
1319.3,17.435
1319.1,17.423
1319,17.412
1318.8,17.4
1318.6,17.388
1318.4,17.377
1318.2,17.365
1318,17.353
1317.8,17.342
1317.7,17.33
1317.5,17.318
1317.3,17.306
1317.1,17.295
1316.9,17.283
1316.7,17.271
1316.5,17.259
1316.4,17.248
1316.2,17.236
1316,17.224
1315.8,17.212
1315.6,17.2
1315.4,17.189
1315.3,17.177
1315.1,17.165
1314.9,17.153
1314.7,17.141
1314.5,17.13
1314.3,17.118
1314.2,17.106
1314,17.094
1313.8,17.082
1313.6,17.07
1313.4,17.059
1313.2,17.047
1313,17.035
1312.9,17.023
1312.7,17.011
1312.5,16.999
1312.3,16.987
1312.1,16.976
1311.9,16.964
1311.8,16.952
1311.6,16.94
1311.4,16.928
1311.2,16.916
1311,16.904
1310.8,16.892
1310.7,16.88
1310.5,16.868
1310.3,16.856
1310.1,16.844
1309.9,16.832
1309.7,16.82
1309.6,16.808
1309.4,16.797
1309.2,16.785
1309,16.773
1308.8,16.761
1308.6,16.749
1308.5,16.737
1308.3,16.725
1308.1,16.713
1307.9,16.701
1307.7,16.689
1307.6,16.676
1307.4,16.664
1307.2,16.652
1307,16.64
1306.8,16.628
1306.6,16.616
1306.5,16.604
1306.3,16.592
1306.1,16.58
1305.9,16.568
1305.7,16.556
1305.5,16.544
1305.4,16.532
1305.2,16.52
1305,16.508
1304.8,16.495
1304.6,16.483
1304.5,16.471
1304.3,16.459
1304.1,16.447
1303.9,16.435
1303.7,16.423
1303.6,16.411
1303.4,16.398
1303.2,16.386
1303,16.374
1302.8,16.362
1302.6,16.35
1302.5,16.338
1302.3,16.325
1302.1,16.313
1301.9,16.301
1301.7,16.289
1301.6,16.277
1301.4,16.264
1301.2,16.252
1301,16.24
1300.8,16.228
1300.7,16.215
1300.5,16.203
1300.3,16.191
1300.1,16.179
1299.9,16.166
1299.8,16.154
1299.6,16.142
1299.4,16.13
1299.2,16.117
1299,16.105
1298.9,16.093
1298.7,16.08
1298.5,16.068
1298.3,16.056
1298.1,16.044
1298,16.031
1297.8,16.019
1297.6,16.007
1297.4,15.994
1297.2,15.982
1297.1,15.97
1296.9,15.957
1296.7,15.945
1296.5,15.932
1296.3,15.92
1296.2,15.908
1296,15.895
1295.8,15.883
1295.6,15.871
1295.4,15.858
1295.3,15.846
1295.1,15.833
1294.9,15.821
1294.7,15.809
1294.6,15.796
1294.4,15.784
1294.2,15.771
1294,15.759
1293.8,15.746
1293.7,15.734
1293.5,15.721
1293.3,15.709
1293.1,15.697
1292.9,15.684
1292.8,15.672
1292.6,15.659
1292.4,15.647
1292.2,15.634
1292.1,15.622
1291.9,15.609
1291.7,15.597
1291.5,15.584
1291.3,15.572
1291.2,15.559
1291,15.547
1290.8,15.534
1290.6,15.521
1290.5,15.509
1290.3,15.496
1290.1,15.484
1289.9,15.471
1289.7,15.459
1289.6,15.446
1289.4,15.433
1289.2,15.421
1289,15.408
1288.9,15.396
1288.7,15.383
1288.5,15.37
1288.3,15.358
1288.1,15.345
1288,15.333
1287.8,15.32
1287.6,15.307
1287.4,15.295
1287.3,15.282
1287.1,15.269
1286.9,15.257
1286.7,15.244
1286.6,15.231
1286.4,15.219
1286.2,15.206
1286,15.193
1285.9,15.181
1285.7,15.168
1285.5,15.155
1285.3,15.142
1285.1,15.13
1285,15.117
1284.8,15.104
1284.6,15.092
1284.4,15.079
1284.3,15.066
1284.1,15.053
1283.9,15.041
1283.7,15.028
1283.6,15.015
1283.4,15.002
1283.2,14.99
1283,14.977
1282.9,14.964
1282.7,14.951
1282.5,14.938
1282.3,14.926
1282.2,14.913
1282,14.9
1281.8,14.887
1281.6,14.874
1281.5,14.861
1281.3,14.849
1281.1,14.836
1280.9,14.823
1280.8,14.81
1280.6,14.797
1280.4,14.784
1280.2,14.771
1280.1,14.759
1279.9,14.746
1279.7,14.733
1279.5,14.72
1279.4,14.707
1279.2,14.694
1279,14.681
1278.8,14.668
1278.7,14.655
1278.5,14.642
1278.3,14.629
1278.1,14.616
1278,14.604
1277.8,14.591
1277.6,14.578
1277.4,14.565
1277.3,14.552
1277.1,14.539
1276.9,14.526
1276.7,14.513
1276.6,14.5
1276.4,14.487
1276.2,14.474
1276.1,14.461
1275.9,14.448
1275.7,14.435
1275.5,14.422
1275.4,14.409
1275.2,14.396
1275,14.383
1274.8,14.37
1274.7,14.356
1274.5,14.343
1274.3,14.33
1274.1,14.317
1274,14.304
1273.8,14.291
1273.6,14.278
1273.5,14.265
1273.3,14.252
1273.1,14.239
1272.9,14.226
1272.8,14.213
1272.6,14.199
1272.4,14.186
1272.2,14.173
1272.1,14.16
1271.9,14.147
1271.7,14.134
1271.6,14.121
1271.4,14.107
1271.2,14.094
1271,14.081
1270.9,14.068
1270.7,14.055
1270.5,14.041
1270.3,14.028
1270.2,14.015
1270,14.002
1269.8,13.989
1269.7,13.975
1269.5,13.962
1269.3,13.949
1269.1,13.936
1269,13.923
1268.8,13.909
1268.6,13.896
1268.5,13.883
1268.3,13.87
1268.1,13.856
1267.9,13.843
1267.8,13.83
1267.6,13.816
1267.4,13.803
1267.3,13.79
1267.1,13.776
1266.9,13.763
1266.7,13.75
1266.6,13.737
1266.4,13.723
1266.2,13.71
1266.1,13.697
1265.9,13.683
1265.7,13.67
1265.5,13.657
1265.4,13.643
1265.2,13.63
1265,13.616
1264.9,13.603
1264.7,13.59
1264.5,13.576
1264.3,13.563
1264.2,13.549
1264,13.536
1263.8,13.523
1263.7,13.509
1263.5,13.496
1263.3,13.482
1263.2,13.469
1263,13.456
1262.8,13.442
1262.6,13.429
1262.5,13.415
1262.3,13.402
1262.1,13.388
1262,13.375
1261.8,13.361
1261.6,13.348
1261.5,13.334
1261.3,13.321
1261.1,13.307
1260.9,13.294
1260.8,13.28
1260.6,13.267
1260.4,13.253
1260.3,13.24
1260.1,13.226
1259.9,13.213
1259.8,13.199
1259.6,13.186
1259.4,13.172
1259.3,13.158
1259.1,13.145
1258.9,13.131
1258.7,13.118
1258.6,13.104
1258.4,13.09
1258.2,13.077
1258.1,13.063
1257.9,13.05
1257.7,13.036
1257.6,13.022
1257.4,13.009
1257.2,12.995
1257.1,12.982
1256.9,12.968
1256.7,12.954
1256.6,12.941
1256.4,12.927
1256.2,12.913
1256,12.9
1255.9,12.886
1255.7,12.872
1255.5,12.858
1255.4,12.845
1255.2,12.831
1255,12.817
1254.9,12.804
1254.7,12.79
1254.5,12.776
1254.4,12.762
1254.2,12.749
1254,12.735
1253.9,12.721
1253.7,12.707
1253.5,12.694
1253.4,12.68
1253.2,12.666
1253,12.652
1252.9,12.639
1252.7,12.625
1252.5,12.611
1252.4,12.597
1252.2,12.583
1252,12.57
1251.9,12.556
1251.7,12.542
1251.5,12.528
1251.4,12.514
1251.2,12.5
1251,12.487
1250.9,12.473
1250.7,12.459
1250.5,12.445
1250.4,12.431
1250.2,12.417
1250,12.403
1249.9,12.389
1249.7,12.376
1249.5,12.362
1249.4,12.348
1249.2,12.334
1249,12.32
1248.9,12.306
1248.7,12.292
1248.5,12.278
1248.4,12.264
1248.2,12.25
1248,12.236
1247.9,12.222
1247.7,12.208
1247.5,12.194
1247.4,12.18
1247.2,12.166
1247,12.152
1246.9,12.138
1246.7,12.124
1246.5,12.11
1246.4,12.096
1246.2,12.082
1246,12.068
1245.9,12.054
1245.7,12.04
1245.5,12.026
1245.4,12.012
1245.2,11.998
1245,11.984
1244.9,11.97
1244.7,11.956
1244.5,11.942
1244.4,11.928
1244.2,11.914
1244,11.9
1243.9,11.886
1243.7,11.871
1243.6,11.857
1243.4,11.843
1243.2,11.829
1243.1,11.815
1242.9,11.801
1242.7,11.787
1242.6,11.773
1242.4,11.758
1242.2,11.744
1242.1,11.73
1241.9,11.716
1241.7,11.702
1241.6,11.688
1241.4,11.673
1241.2,11.659
1241.1,11.645
1240.9,11.631
1240.8,11.617
1240.6,11.602
1240.4,11.588
1240.3,11.574
1240.1,11.56
1239.9,11.545
1239.8,11.531
1239.6,11.517
1239.4,11.503
1239.3,11.488
1239.1,11.474
1239,11.46
1238.8,11.446
1238.6,11.431
1238.5,11.417
1238.3,11.403
1238.1,11.388
1238,11.374
1237.8,11.36
1237.6,11.345
1237.5,11.331
1237.3,11.317
1237.2,11.302
1237,11.288
1236.8,11.274
1236.7,11.259
1236.5,11.245
1236.3,11.231
1236.2,11.216
1236,11.202
1235.8,11.188
1235.7,11.173
1235.5,11.159
1235.4,11.144
1235.2,11.13
1235,11.116
1234.9,11.101
1234.7,11.087
1234.5,11.072
1234.4,11.058
1234.2,11.043
1234.1,11.029
1233.9,11.014
1233.7,11
1233.6,10.985
1233.4,10.971
1233.2,10.957
1233.1,10.942
1232.9,10.928
1232.8,10.913
1232.6,10.899
1232.4,10.884
1232.3,10.87
1232.1,10.855
1231.9,10.84
1231.8,10.826


==> Data/SNR_NL_15THz.dat <==
1536.2,16.439
1535.9,16.361
1535.7,16.284
1535.4,16.209
1535.2,16.134
1534.9,16.061
1534.6,16.038
1534.4,16.016
1534.1,15.993
1533.9,15.971
1533.6,15.948
1533.4,15.933
1533.1,15.919
1532.9,15.904
1532.6,15.889
1532.4,15.874
1532.1,15.863
1531.9,15.851
1531.6,15.839
1531.4,15.828
1531.1,15.816
1530.9,15.806
1530.6,15.796
1530.4,15.786
1530.1,15.776
1529.9,15.766
1529.6,15.757
1529.4,15.748
1529.1,15.739
1528.9,15.73
1528.6,15.721
1528.4,15.713
1528.1,15.704
1527.9,15.696
1527.6,15.687
1527.4,15.679
1527.1,15.671
1526.9,15.663
1526.7,15.655
1526.4,15.646
1526.2,15.638
1525.9,15.631
1525.7,15.623
1525.4,15.615
1525.2,15.608
1524.9,15.6
1524.7,15.593
1524.4,15.585
1524.2,15.578
1523.9,15.57
1523.7,15.563
1523.4,15.555
1523.2,15.548
1522.9,15.541
1522.7,15.533
1522.4,15.526
1522.2,15.519
1521.9,15.512
1521.7,15.505
1521.4,15.497
1521.2,15.49
1521,15.483
1520.7,15.476
1520.5,15.469
1520.2,15.461
1520,15.454
1519.7,15.447
1519.5,15.44
1519.2,15.433
1519,15.426
1518.7,15.419
1518.5,15.412
1518.2,15.405
1518,15.398
1517.8,15.391
1517.5,15.385
1517.3,15.378
1517,15.371
1516.8,15.364
1516.5,15.357
1516.3,15.35
1516,15.343
1515.8,15.336
1515.5,15.329
1515.3,15.322
1515.1,15.315
1514.8,15.308
1514.6,15.301
1514.3,15.294
1514.1,15.287
1513.8,15.28
1513.6,15.274
1513.3,15.267
1513.1,15.26
1512.9,15.253
1512.6,15.246
1512.4,15.239
1512.1,15.232
1511.9,15.225
1511.6,15.218
1511.4,15.211
1511.1,15.205
1510.9,15.198
1510.7,15.191
1510.4,15.184
1510.2,15.177
1509.9,15.17
1509.7,15.163
1509.4,15.156
1509.2,15.149
1509,15.142
1508.7,15.135
1508.5,15.128
1508.2,15.121
1508,15.114
1507.7,15.107
1507.5,15.1
1507.3,15.093
1507,15.086
1506.8,15.08
1506.5,15.073
1506.3,15.066
1506.1,15.059
1505.8,15.052
1505.6,15.045
1505.3,15.038
1505.1,15.031
1504.8,15.024
1504.6,15.016
1504.4,15.009
1504.1,15.002
1503.9,14.995
1503.6,14.988
1503.4,14.981
1503.2,14.974
1502.9,14.967
1502.7,14.96
1502.4,14.953
1502.2,14.946
1501.9,14.939
1501.7,14.932
1501.5,14.925
1501.2,14.918
1501,14.91
1500.7,14.903
1500.5,14.896
1500.3,14.889
1500,14.882
1499.8,14.875
1499.5,14.868
1499.3,14.861
1499.1,14.854
1498.8,14.847
1498.6,14.839
1498.3,14.832
1498.1,14.825
1497.9,14.818
1497.6,14.811
1497.4,14.803
1497.2,14.796
1496.9,14.789
1496.7,14.782
1496.4,14.774
1496.2,14.767
1496,14.76
1495.7,14.753
1495.5,14.745
1495.2,14.738
1495,14.731
1494.8,14.724
1494.5,14.716
1494.3,14.709
1494.1,14.702
1493.8,14.694
1493.6,14.687
1493.3,14.68
1493.1,14.672
1492.9,14.665
1492.6,14.658
1492.4,14.65
1492.1,14.643
1491.9,14.636
1491.7,14.628
1491.4,14.621
1491.2,14.614
1491,14.606
1490.7,14.599
1490.5,14.591
1490.3,14.584
1490,14.577
1489.8,14.569
1489.5,14.562
1489.3,14.554
1489.1,14.547
1488.8,14.539
1488.6,14.532
1488.4,14.524
1488.1,14.517
1487.9,14.509
1487.6,14.502
1487.4,14.494
1487.2,14.487
1486.9,14.479
1486.7,14.472
1486.5,14.464
1486.2,14.457
1486,14.449
1485.8,14.442
1485.5,14.434
1485.3,14.427
1485.1,14.419
1484.8,14.411
1484.6,14.404
1484.4,14.396
1484.1,14.389
1483.9,14.381
1483.6,14.373
1483.4,14.366
1483.2,14.358
1482.9,14.35
1482.7,14.343
1482.5,14.335
1482.2,14.328
1482,14.32
1481.8,14.312
1481.5,14.305
1481.3,14.297
1481.1,14.289
1480.8,14.281
1480.6,14.274
1480.4,14.266
1480.1,14.258
1479.9,14.251
1479.7,14.243
1479.4,14.235
1479.2,14.227
1479,14.22
1478.7,14.212
1478.5,14.204
1478.3,14.196
1478,14.188
1477.8,14.181
1477.6,14.173
1477.3,14.165
1477.1,14.157
1476.9,14.149
1476.6,14.141
1476.4,14.134
1476.2,14.126
1475.9,14.118
1475.7,14.11
1475.5,14.102
1475.2,14.094
1475,14.086
1474.8,14.079
1474.5,14.071
1474.3,14.063
1474.1,14.055
1473.9,14.047
1473.6,14.039
1473.4,14.031
1473.2,14.023
1472.9,14.015
1472.7,14.007
1472.5,13.999
1472.2,13.991
1472,13.983
1471.8,13.975
1471.5,13.967
1471.3,13.959
1471.1,13.951
1470.8,13.943
1470.6,13.935
1470.4,13.927
1470.2,13.919
1469.9,13.911
1469.7,13.903
1469.5,13.895
1469.2,13.887
1469,13.879
1468.8,13.871
1468.5,13.863
1468.3,13.855
1468.1,13.846
1467.9,13.838
1467.6,13.83
1467.4,13.822
1467.2,13.814
1466.9,13.806
1466.7,13.798
1466.5,13.79
1466.2,13.782
1466,13.773
1465.8,13.765
1465.6,13.757
1465.3,13.749
1465.1,13.741
1464.9,13.733
1464.6,13.724
1464.4,13.716
1464.2,13.708
1464,13.7
1463.7,13.691
1463.5,13.683
1463.3,13.675
1463,13.667
1462.8,13.659
1462.6,13.65
1462.4,13.642
1462.1,13.634
1461.9,13.626
1461.7,13.617
1461.4,13.609
1461.2,13.601
1461,13.593
1460.8,13.585
1460.5,13.576
1460.3,13.568
1460.1,13.56
1459.9,13.551
1459.6,13.543
1459.4,13.535
1459.2,13.526
1458.9,13.518
1458.7,13.51
1458.5,13.501
1458.3,13.493
1458,13.485
1457.8,13.476
1457.6,13.468
1457.4,13.46
1457.1,13.452
1456.9,13.443
1456.7,13.435
1456.4,13.427
1456.2,13.418
1456,13.41
1455.8,13.401
1455.5,13.393
1455.3,13.385
1455.1,13.376
1454.9,13.368
1454.6,13.36
1454.4,13.351
1454.2,13.343
1454,13.335
1453.7,13.326
1453.5,13.318
1453.3,13.31
1453.1,13.301
1452.8,13.293
1452.6,13.285
1452.4,13.276
1452.2,13.268
1451.9,13.259
1451.7,13.251
1451.5,13.242
1451.3,13.234
1451,13.226
1450.8,13.218
1450.6,13.209
1450.4,13.201
1450.1,13.192
1449.9,13.184
1449.7,13.176
1449.5,13.167
1449.2,13.159
1449,13.151
1448.8,13.142
1448.6,13.134
1448.3,13.126
1448.1,13.118
1447.9,13.109
1447.7,13.101
1447.5,13.093
1447.2,13.084
1447,13.076
1446.8,13.068
1446.6,13.06
1446.3,13.051
1446.1,13.043
1445.9,13.035
1445.7,13.027
1445.4,13.019
1445.2,13.01
1445,13.002
1444.8,12.994
1444.6,12.986
1444.3,12.978
1444.1,12.97
1443.9,12.961
1443.7,12.953
1443.4,12.945
1443.2,12.937
1443,12.929
1442.8,12.921
1442.6,12.914
1442.3,12.906
1442.1,12.898
1441.9,12.89
1441.7,12.882
1441.4,12.875
1441.2,12.867
1441,12.859
1440.8,12.851
1440.6,12.843
1440.3,12.836
1440.1,12.828
1439.9,12.821
1439.7,12.813
1439.5,12.806
1439.2,12.799
1439,12.791
1438.8,12.784
1438.6,12.777
1438.3,12.77
1438.1,12.763
1437.9,12.756
1437.7,12.749
1437.5,12.742
1437.2,12.735
1437,12.728
1436.8,12.722
1436.6,12.715
1436.4,12.709
1436.1,12.702
1435.9,12.696
1435.7,12.69
1435.5,12.684
1435.3,12.678
1435,12.672
1434.8,12.667
1434.6,12.662
1434.4,12.657
1434.2,12.652
1433.9,12.647
1433.7,12.643
1433.5,12.638
1433.3,12.634
1433.1,12.63
1432.9,12.626
1432.6,12.624
1432.4,12.622
1432.2,12.62
1432,12.617
1431.8,12.615
1431.5,12.616
1431.3,12.616
1431.1,12.617
1430.9,12.617
1430.7,12.618
1430.4,12.625
1430.2,12.631
1430,12.638
1429.8,12.644
1429.6,12.651
1429.4,12.674
1429.1,12.697
1428.9,12.72
1428.7,12.743
1428.5,12.767
1428.3,12.761
1428.1,12.755
1427.8,12.749
1427.6,12.743


==> Data/SNR_NL_1THz.dat <==
1483.4,15.72
1483.2,15.531
1482.9,15.414
1482.7,15.345
1482.5,15.294
1482.2,15.257
1482,15.225
1481.8,15.199
1481.5,15.177
1481.3,15.157
1481.1,15.141
1480.8,15.126
1480.6,15.113
1480.4,15.102
1480.1,15.093
1479.9,15.085
1479.7,15.078
1479.4,15.074
1479.2,15.071
1479,15.07
1478.7,15.07
1478.5,15.073
1478.3,15.077
1478,15.086
1477.8,15.098
1477.6,15.117
1477.3,15.141
1477.1,15.178
1476.9,15.235
1476.6,15.342
1476.4,15.518


==> Data/SNR_NL_21THz.dat <==
1559.9,16.196
1559.7,16.164
1559.4,16.133
1559.2,16.101
1558.9,16.07
1558.6,16.039
1558.4,16.008
1558.1,15.977
1557.9,15.969
1557.6,15.96
1557.3,15.952
1557.1,15.944
1556.8,15.936
1556.6,15.928
1556.3,15.919
1556,15.914
1555.8,15.908
1555.5,15.903
1555.3,15.897
1555,15.892
1554.8,15.886
1554.5,15.881
1554.2,15.876
1554,15.872
1553.7,15.867
1553.5,15.863
1553.2,15.858
1553,15.854
1552.7,15.849
1552.4,15.845
1552.2,15.841
1551.9,15.837
1551.7,15.833
1551.4,15.829
1551.2,15.825
1550.9,15.821
1550.6,15.818
1550.4,15.814
1550.1,15.81
1549.9,15.806
1549.6,15.802
1549.4,15.798
1549.1,15.794
1548.8,15.79
1548.6,15.787
1548.3,15.783
1548.1,15.779
1547.8,15.775
1547.6,15.771
1547.3,15.767
1547.1,15.763
1546.8,15.759
1546.5,15.756
1546.3,15.752
1546,15.748
1545.8,15.744
1545.5,15.74
1545.3,15.736
1545,15.732
1544.8,15.728
1544.5,15.725
1544.3,15.721
1544,15.717
1543.7,15.713
1543.5,15.709
1543.2,15.705
1543,15.701
1542.7,15.697
1542.5,15.693
1542.2,15.689
1542,15.685
1541.7,15.681
1541.5,15.677
1541.2,15.673
1541,15.669
1540.7,15.665
1540.4,15.661
1540.2,15.657
1539.9,15.653
1539.7,15.649
1539.4,15.644
1539.2,15.64
1538.9,15.636
1538.7,15.632
1538.4,15.628
1538.2,15.624
1537.9,15.619
1537.7,15.615
1537.4,15.611
1537.2,15.607
1536.9,15.602
1536.7,15.598
1536.4,15.594
1536.2,15.59
1535.9,15.585
1535.7,15.581
1535.4,15.576
1535.2,15.572
1534.9,15.568
1534.6,15.563
1534.4,15.559
1534.1,15.555
1533.9,15.55
1533.6,15.546
1533.4,15.541
1533.1,15.537
1532.9,15.532
1532.6,15.528
1532.4,15.523
1532.1,15.519
1531.9,15.514
1531.6,15.51
1531.4,15.505
1531.1,15.501
1530.9,15.496
1530.6,15.491
1530.4,15.487
1530.1,15.482
1529.9,15.477
1529.6,15.473
1529.4,15.468
1529.1,15.463
1528.9,15.458
1528.6,15.454
1528.4,15.449
1528.1,15.444
1527.9,15.439
1527.6,15.434
1527.4,15.43
1527.1,15.425
1526.9,15.42
1526.7,15.415
1526.4,15.41
1526.2,15.405
1525.9,15.4
1525.7,15.395
1525.4,15.39
1525.2,15.386
1524.9,15.381
1524.7,15.376
1524.4,15.37
1524.2,15.365
1523.9,15.36
1523.7,15.355
1523.4,15.35
1523.2,15.345
1522.9,15.34
1522.7,15.335
1522.4,15.33
1522.2,15.325
1521.9,15.319
1521.7,15.314
1521.4,15.309
1521.2,15.304
1521,15.299
1520.7,15.293
1520.5,15.288
1520.2,15.283
1520,15.278
1519.7,15.272
1519.5,15.267
1519.2,15.262
1519,15.256
1518.7,15.251
1518.5,15.246
1518.2,15.24
1518,15.235
1517.8,15.23
1517.5,15.224
1517.3,15.219
1517,15.213
1516.8,15.208
1516.5,15.202
1516.3,15.197
1516,15.191
1515.8,15.186
1515.5,15.18
1515.3,15.174
1515.1,15.169
1514.8,15.163
1514.6,15.158
1514.3,15.152
1514.1,15.147
1513.8,15.141
1513.6,15.135
1513.3,15.13
1513.1,15.124
1512.9,15.118
1512.6,15.112
1512.4,15.107
1512.1,15.101
1511.9,15.095
1511.6,15.089
1511.4,15.084
1511.1,15.078
1510.9,15.072
1510.7,15.066
1510.4,15.06
1510.2,15.055
1509.9,15.049
1509.7,15.043
1509.4,15.037
1509.2,15.031
1509,15.025
1508.7,15.019
1508.5,15.013
1508.2,15.007
1508,15.001
1507.7,14.995
1507.5,14.989
1507.3,14.983
1507,14.977
1506.8,14.971
1506.5,14.965
1506.3,14.959
1506.1,14.953
1505.8,14.947
1505.6,14.941
1505.3,14.935
1505.1,14.929
1504.8,14.923
1504.6,14.917
1504.4,14.91
1504.1,14.904
1503.9,14.898
1503.6,14.892
1503.4,14.886
1503.2,14.88
1502.9,14.873
1502.7,14.867
1502.4,14.861
1502.2,14.854
1501.9,14.848
1501.7,14.842
1501.5,14.836
1501.2,14.829
1501,14.823
1500.7,14.817
1500.5,14.81
1500.3,14.804
1500,14.797
1499.8,14.791
1499.5,14.785
1499.3,14.778
1499.1,14.772
1498.8,14.765
1498.6,14.759
1498.3,14.752
1498.1,14.746
1497.9,14.739
1497.6,14.733
1497.4,14.726
1497.2,14.72
1496.9,14.713
1496.7,14.707
1496.4,14.7
1496.2,14.694
1496,14.687
1495.7,14.681
1495.5,14.674
1495.2,14.667
1495,14.661
1494.8,14.654
1494.5,14.647
1494.3,14.641
1494.1,14.634
1493.8,14.627
1493.6,14.621
1493.3,14.614
1493.1,14.607
1492.9,14.6
1492.6,14.594
1492.4,14.587
1492.1,14.58
1491.9,14.573
1491.7,14.567
1491.4,14.56
1491.2,14.553
1491,14.546
1490.7,14.539
1490.5,14.532
1490.3,14.526
1490,14.519
1489.8,14.512
1489.5,14.505
1489.3,14.498
1489.1,14.491
1488.8,14.484
1488.6,14.477
1488.4,14.47
1488.1,14.463
1487.9,14.456
1487.6,14.449
1487.4,14.442
1487.2,14.435
1486.9,14.428
1486.7,14.421
1486.5,14.414
1486.2,14.407
1486,14.4
1485.8,14.393
1485.5,14.386
1485.3,14.379
1485.1,14.372
1484.8,14.365
1484.6,14.357
1484.4,14.35
1484.1,14.343
1483.9,14.336
1483.6,14.329
1483.4,14.322
1483.2,14.314
1482.9,14.307
1482.7,14.3
1482.5,14.293
1482.2,14.286
1482,14.278
1481.8,14.271
1481.5,14.264
1481.3,14.256
1481.1,14.249
1480.8,14.242
1480.6,14.235
1480.4,14.227
1480.1,14.22
1479.9,14.213
1479.7,14.205
1479.4,14.198
1479.2,14.19
1479,14.183
1478.7,14.176
1478.5,14.168
1478.3,14.161
1478,14.153
1477.8,14.146
1477.6,14.138
1477.3,14.131
1477.1,14.123
1476.9,14.116
1476.6,14.108
1476.4,14.101
1476.2,14.093
1475.9,14.086
1475.7,14.078
1475.5,14.071
1475.2,14.063
1475,14.056
1474.8,14.048
1474.5,14.04
1474.3,14.033
1474.1,14.025
1473.9,14.018
1473.6,14.01
1473.4,14.002
1473.2,13.995
1472.9,13.987
1472.7,13.979
1472.5,13.972
1472.2,13.964
1472,13.956
1471.8,13.949
1471.5,13.941
1471.3,13.933
1471.1,13.925
1470.8,13.918
1470.6,13.91
1470.4,13.902
1470.2,13.894
1469.9,13.887
1469.7,13.879
1469.5,13.871
1469.2,13.863
1469,13.855
1468.8,13.847
1468.5,13.84
1468.3,13.832
1468.1,13.824
1467.9,13.816
1467.6,13.808
1467.4,13.8
1467.2,13.792
1466.9,13.784
1466.7,13.776
1466.5,13.768
1466.2,13.761
1466,13.753
1465.8,13.745
1465.6,13.737
1465.3,13.729
1465.1,13.721
1464.9,13.713
1464.6,13.705
1464.4,13.697
1464.2,13.689
1464,13.68
1463.7,13.672
1463.5,13.664
1463.3,13.656
1463,13.648
1462.8,13.64
1462.6,13.632
1462.4,13.624
1462.1,13.616
1461.9,13.607
1461.7,13.599
1461.4,13.591
1461.2,13.583
1461,13.575
1460.8,13.566
1460.5,13.558
1460.3,13.55
1460.1,13.542
1459.9,13.533
1459.6,13.525
1459.4,13.517
1459.2,13.509
1458.9,13.5
1458.7,13.492
1458.5,13.484
1458.3,13.476
1458,13.467
1457.8,13.459
1457.6,13.451
1457.4,13.442
1457.1,13.434
1456.9,13.426
1456.7,13.417
1456.4,13.409
1456.2,13.4
1456,13.392
1455.8,13.384
1455.5,13.375
1455.3,13.367
1455.1,13.358
1454.9,13.35
1454.6,13.341
1454.4,13.333
1454.2,13.324
1454,13.316
1453.7,13.307
1453.5,13.299
1453.3,13.29
1453.1,13.282
1452.8,13.273
1452.6,13.264
1452.4,13.256
1452.2,13.247
1451.9,13.239
1451.7,13.23
1451.5,13.222
1451.3,13.213
1451,13.204
1450.8,13.196
1450.6,13.187
1450.4,13.178
1450.1,13.17
1449.9,13.161
1449.7,13.152
1449.5,13.144
1449.2,13.135
1449,13.126
1448.8,13.118
1448.6,13.109
1448.3,13.1
1448.1,13.091
1447.9,13.082
1447.7,13.074
1447.5,13.065
1447.2,13.056
1447,13.047
1446.8,13.038
1446.6,13.03
1446.3,13.021
1446.1,13.012
1445.9,13.003
1445.7,12.994
1445.4,12.985
1445.2,12.977
1445,12.968
1444.8,12.959
1444.6,12.95
1444.3,12.941
1444.1,12.932
1443.9,12.923
1443.7,12.914
1443.4,12.905
1443.2,12.896
1443,12.887
1442.8,12.878
1442.6,12.869
1442.3,12.86
1442.1,12.851
1441.9,12.842
1441.7,12.833
1441.4,12.824
1441.2,12.815
1441,12.806
1440.8,12.797
1440.6,12.788
1440.3,12.779
1440.1,12.77
1439.9,12.761
1439.7,12.752
1439.5,12.742
1439.2,12.733
1439,12.724
1438.8,12.715
1438.6,12.706
1438.3,12.697
1438.1,12.687
1437.9,12.678
1437.7,12.669
1437.5,12.66
1437.2,12.651
1437,12.641
1436.8,12.632
1436.6,12.623
1436.4,12.614
1436.1,12.605
1435.9,12.595
1435.7,12.586
1435.5,12.577
1435.3,12.567
1435,12.558
1434.8,12.549
1434.6,12.539
1434.4,12.53
1434.2,12.521
1433.9,12.511
1433.7,12.502
1433.5,12.493
1433.3,12.484
1433.1,12.474
1432.9,12.465
1432.6,12.455
1432.4,12.446
1432.2,12.437
1432,12.427
1431.8,12.418
1431.5,12.408
1431.3,12.399
1431.1,12.389
1430.9,12.38
1430.7,12.371
1430.4,12.361
1430.2,12.352
1430,12.342
1429.8,12.333
1429.6,12.323
1429.4,12.314
1429.1,12.304
1428.9,12.295
1428.7,12.285
1428.5,12.276
1428.3,12.266
1428.1,12.257
1427.8,12.247
1427.6,12.238
1427.4,12.228
1427.2,12.219
1427,12.209
1426.7,12.2
1426.5,12.19
1426.3,12.181
1426.1,12.171
1425.9,12.162
1425.7,12.153
1425.4,12.143
1425.2,12.134
1425,12.124
1424.8,12.115
1424.6,12.105
1424.4,12.096
1424.1,12.086
1423.9,12.077
1423.7,12.067
1423.5,12.058
1423.3,12.049
1423.1,12.039
1422.9,12.03
1422.6,12.02
1422.4,12.011
1422.2,12.001
1422,11.992
1421.8,11.983
1421.6,11.973
1421.3,11.964
1421.1,11.954
1420.9,11.945
1420.7,11.936
1420.5,11.926
1420.3,11.917
1420,11.908
1419.8,11.899
1419.6,11.889
1419.4,11.88
1419.2,11.871
1419,11.862
1418.8,11.853
1418.5,11.844
1418.3,11.835
1418.1,11.826
1417.9,11.817
1417.7,11.808
1417.5,11.799
1417.3,11.791
1417,11.782
1416.8,11.773
1416.6,11.764
1416.4,11.755
1416.2,11.747
1416,11.739
1415.8,11.731
1415.5,11.723
1415.3,11.714
1415.1,11.706
1414.9,11.698
1414.7,11.69
1414.5,11.683
1414.3,11.675
1414.1,11.668
1413.8,11.66
1413.6,11.653
1413.4,11.645
1413.2,11.639
1413,11.633
1412.8,11.627
1412.6,11.621
1412.3,11.614
1412.1,11.608
1411.9,11.602
1411.7,11.599
1411.5,11.596
1411.3,11.593
1411.1,11.59
1410.9,11.587
1410.6,11.584
1410.4,11.581
1410.2,11.586
1410,11.592
1409.8,11.597
1409.6,11.603
1409.4,11.608
1409.2,11.613
1409,11.619
1408.7,11.612
1408.5,11.605
1408.3,11.598
1408.1,11.591
1407.9,11.583
1407.7,11.576


==> Data/SNR_NL_27THz.dat <==
1592.8,16.278
1592.5,16.208
1592.3,16.14
1592,16.094
1591.7,16.054
1591.4,16.015
1591.2,15.976
1590.9,15.937
1590.6,15.898
1590.4,15.86
1590.1,15.854
1589.8,15.848
1589.6,15.843
1589.3,15.837
1589,15.831
1588.7,15.825
1588.5,15.82
1588.2,15.814
1587.9,15.808
1587.7,15.805
1587.4,15.803
1587.1,15.801
1586.9,15.798
1586.6,15.795
1586.3,15.793
1586.1,15.79
1585.8,15.788
1585.5,15.785
1585.3,15.783
1585,15.782
1584.7,15.781
1584.4,15.779
1584.2,15.778
1583.9,15.776
1583.6,15.775
1583.4,15.773
1583.1,15.771
1582.8,15.77
1582.6,15.769
1582.3,15.768
1582,15.767
1581.8,15.765
1581.5,15.764
1581.2,15.763
1581,15.761
1580.7,15.76
1580.4,15.759
1580.2,15.758
1579.9,15.757
1579.6,15.756
1579.4,15.755
1579.1,15.753
1578.8,15.752
1578.6,15.751
1578.3,15.75
1578,15.749
1577.8,15.747
1577.5,15.746
1577.3,15.745
1577,15.744
1576.7,15.743
1576.5,15.741
1576.2,15.74
1575.9,15.739
1575.7,15.738
1575.4,15.736
1575.1,15.735
1574.9,15.734
1574.6,15.733
1574.3,15.731
1574.1,15.73
1573.8,15.729
1573.5,15.727
1573.3,15.726
1573,15.725
1572.8,15.723
1572.5,15.722
1572.2,15.721
1572,15.719
1571.7,15.718
1571.4,15.716
1571.2,15.715
1570.9,15.713
1570.6,15.712
1570.4,15.71
1570.1,15.709
1569.9,15.707
1569.6,15.706
1569.3,15.704
1569.1,15.703
1568.8,15.701
1568.5,15.699
1568.3,15.698
1568,15.696
1567.8,15.694
1567.5,15.692
1567.2,15.691
1567,15.689
1566.7,15.687
1566.4,15.685
1566.2,15.683
1565.9,15.681
1565.7,15.679
1565.4,15.677
1565.1,15.675
1564.9,15.673
1564.6,15.671
1564.4,15.669
1564.1,15.667
1563.8,15.665
1563.6,15.663
1563.3,15.661
1563.1,15.659
1562.8,15.657
1562.5,15.655
1562.3,15.653
1562,15.65
1561.7,15.648
1561.5,15.646
1561.2,15.644
1561,15.641
1560.7,15.639
1560.4,15.637
1560.2,15.634
1559.9,15.632
1559.7,15.629
1559.4,15.627
1559.2,15.625
1558.9,15.622
1558.6,15.62
1558.4,15.617
1558.1,15.615
1557.9,15.612
1557.6,15.609
1557.3,15.607
1557.1,15.604
1556.8,15.602
1556.6,15.599
1556.3,15.596
1556,15.594
1555.8,15.591
1555.5,15.588
1555.3,15.586
1555,15.583
1554.8,15.58
1554.5,15.577
1554.2,15.574
1554,15.572
1553.7,15.569
1553.5,15.566
1553.2,15.563
1553,15.56
1552.7,15.557
1552.4,15.554
1552.2,15.551
1551.9,15.548
1551.7,15.545
1551.4,15.542
1551.2,15.539
1550.9,15.536
1550.6,15.533
1550.4,15.53
1550.1,15.527
1549.9,15.524
1549.6,15.522
1549.4,15.52
1549.1,15.518
1548.8,15.515
1548.6,15.513
1548.3,15.51
1548.1,15.508
1547.8,15.505
1547.6,15.503
1547.3,15.5
1547.1,15.498
1546.8,15.495
1546.5,15.493
1546.3,15.49
1546,15.487
1545.8,15.485
1545.5,15.482
1545.3,15.479
1545,15.476
1544.8,15.474
1544.5,15.471
1544.3,15.468
1544,15.465
1543.7,15.462
1543.5,15.46
1543.2,15.457
1543,15.454
1542.7,15.451
1542.5,15.448
1542.2,15.445
1542,15.442
1541.7,15.439
1541.5,15.436
1541.2,15.432
1541,15.429
1540.7,15.426
1540.4,15.423
1540.2,15.42
1539.9,15.417
1539.7,15.414
1539.4,15.41
1539.2,15.407
1538.9,15.404
1538.7,15.401
1538.4,15.397
1538.2,15.394
1537.9,15.391
1537.7,15.387
1537.4,15.384
1537.2,15.38
1536.9,15.377
1536.7,15.374
1536.4,15.37
1536.2,15.367
1535.9,15.363
1535.7,15.359
1535.4,15.356
1535.2,15.352
1534.9,15.349
1534.6,15.345
1534.4,15.341
1534.1,15.338
1533.9,15.334
1533.6,15.33
1533.4,15.326
1533.1,15.323
1532.9,15.319
1532.6,15.315
1532.4,15.311
1532.1,15.307
1531.9,15.303
1531.6,15.3
1531.4,15.296
1531.1,15.292
1530.9,15.288
1530.6,15.285
1530.4,15.281
1530.1,15.277
1529.9,15.273
1529.6,15.269
1529.4,15.265
1529.1,15.261
1528.9,15.257
1528.6,15.253
1528.4,15.249
1528.1,15.245
1527.9,15.241
1527.6,15.237
1527.4,15.233
1527.1,15.229
1526.9,15.225
1526.7,15.22
1526.4,15.216
1526.2,15.212
1525.9,15.208
1525.7,15.204
1525.4,15.199
1525.2,15.195
1524.9,15.191
1524.7,15.186
1524.4,15.182
1524.2,15.178
1523.9,15.173
1523.7,15.169
1523.4,15.165
1523.2,15.16
1522.9,15.156
1522.7,15.151
1522.4,15.147
1522.2,15.142
1521.9,15.138
1521.7,15.133
1521.4,15.129
1521.2,15.124
1521,15.12
1520.7,15.115
1520.5,15.111
1520.2,15.106
1520,15.101
1519.7,15.097
1519.5,15.092
1519.2,15.087
1519,15.083
1518.7,15.078
1518.5,15.074
1518.2,15.069
1518,15.064
1517.8,15.059
1517.5,15.054
1517.3,15.05
1517,15.045
1516.8,15.04
1516.5,15.035
1516.3,15.03
1516,15.025
1515.8,15.02
1515.5,15.015
1515.3,15.011
1515.1,15.006
1514.8,15.001
1514.6,14.996
1514.3,14.991
1514.1,14.986
1513.8,14.981
1513.6,14.976
1513.3,14.971
1513.1,14.966
1512.9,14.96
1512.6,14.955
1512.4,14.95
1512.1,14.945
1511.9,14.94
1511.6,14.935
1511.4,14.93
1511.1,14.925
1510.9,14.919
1510.7,14.914
1510.4,14.909
1510.2,14.904
1509.9,14.899
1509.7,14.893
1509.4,14.888
1509.2,14.883
1509,14.878
1508.7,14.872
1508.5,14.867
1508.2,14.862
1508,14.857
1507.7,14.851
1507.5,14.846
1507.3,14.841
1507,14.835
1506.8,14.83
1506.5,14.824
1506.3,14.819
1506.1,14.813
1505.8,14.808
1505.6,14.802
1505.3,14.797
1505.1,14.791
1504.8,14.786
1504.6,14.78
1504.4,14.775
1504.1,14.769
1503.9,14.763
1503.6,14.758
1503.4,14.752
1503.2,14.747
1502.9,14.741
1502.7,14.735
1502.4,14.73
1502.2,14.724
1501.9,14.718
1501.7,14.713
1501.5,14.707
1501.2,14.701
1501,14.695
1500.7,14.69
1500.5,14.684
1500.3,14.678
1500,14.672
1499.8,14.667
1499.5,14.661
1499.3,14.655
1499.1,14.649
1498.8,14.644
1498.6,14.638
1498.3,14.632
1498.1,14.626
1497.9,14.62
1497.6,14.614
1497.4,14.608
1497.2,14.602
1496.9,14.596
1496.7,14.591
1496.4,14.585
1496.2,14.579
1496,14.573
1495.7,14.567
1495.5,14.56
1495.2,14.554
1495,14.548
1494.8,14.542
1494.5,14.536
1494.3,14.53
1494.1,14.524
1493.8,14.518
1493.6,14.512
1493.3,14.506
1493.1,14.5
1492.9,14.493
1492.6,14.487
1492.4,14.481
1492.1,14.475
1491.9,14.469
1491.7,14.463
1491.4,14.456
1491.2,14.45
1491,14.444
1490.7,14.438
1490.5,14.431
1490.3,14.425
1490,14.419
1489.8,14.412
1489.5,14.406
1489.3,14.4
1489.1,14.393
1488.8,14.387
1488.6,14.381
1488.4,14.374
1488.1,14.368
1487.9,14.362
1487.6,14.355
1487.4,14.349
1487.2,14.342
1486.9,14.336
1486.7,14.329
1486.5,14.323
1486.2,14.317
1486,14.31
1485.8,14.304
1485.5,14.297
1485.3,14.29
1485.1,14.284
1484.8,14.277
1484.6,14.271
1484.4,14.264
1484.1,14.258
1483.9,14.251
1483.6,14.244
1483.4,14.238
1483.2,14.231
1482.9,14.224
1482.7,14.218
1482.5,14.211
1482.2,14.205
1482,14.198
1481.8,14.191
1481.5,14.184
1481.3,14.178
1481.1,14.171
1480.8,14.164
1480.6,14.157
1480.4,14.151
1480.1,14.144
1479.9,14.137
1479.7,14.13
1479.4,14.124
1479.2,14.117
1479,14.11
1478.7,14.103
1478.5,14.096
1478.3,14.089
1478,14.082
1477.8,14.075
1477.6,14.069
1477.3,14.062
1477.1,14.055
1476.9,14.048
1476.6,14.041
1476.4,14.034
1476.2,14.027
1475.9,14.02
1475.7,14.013
1475.5,14.006
1475.2,13.999
1475,13.992
1474.8,13.985
1474.5,13.978
1474.3,13.971
1474.1,13.964
1473.9,13.957
1473.6,13.949
1473.4,13.942
1473.2,13.935
1472.9,13.928
1472.7,13.921
1472.5,13.914
1472.2,13.907
1472,13.899
1471.8,13.892
1471.5,13.885
1471.3,13.878
1471.1,13.871
1470.8,13.863
1470.6,13.856
1470.4,13.849
1470.2,13.842
1469.9,13.834
1469.7,13.827
1469.5,13.82
1469.2,13.813
1469,13.805
1468.8,13.798
1468.5,13.79
1468.3,13.783
1468.1,13.776
1467.9,13.768
1467.6,13.761
1467.4,13.754
1467.2,13.746
1466.9,13.739
1466.7,13.731
1466.5,13.724
1466.2,13.717
1466,13.709
1465.8,13.702
1465.6,13.694
1465.3,13.687
1465.1,13.679
1464.9,13.672
1464.6,13.664
1464.4,13.657
1464.2,13.649
1464,13.641
1463.7,13.634
1463.5,13.626
1463.3,13.619
1463,13.611
1462.8,13.603
1462.6,13.596
1462.4,13.588
1462.1,13.581
1461.9,13.573
1461.7,13.565
1461.4,13.558
1461.2,13.55
1461,13.542
1460.8,13.534
1460.5,13.527
1460.3,13.519
1460.1,13.511
1459.9,13.503
1459.6,13.496
1459.4,13.488
1459.2,13.48
1458.9,13.472
1458.7,13.464
1458.5,13.457
1458.3,13.449
1458,13.441
1457.8,13.433
1457.6,13.425
1457.4,13.417
1457.1,13.409
1456.9,13.401
1456.7,13.393
1456.4,13.385
1456.2,13.377
1456,13.37
1455.8,13.362
1455.5,13.354
1455.3,13.346
1455.1,13.338
1454.9,13.33
1454.6,13.322
1454.4,13.313
1454.2,13.305
1454,13.297
1453.7,13.289
1453.5,13.281
1453.3,13.273
1453.1,13.265
1452.8,13.257
1452.6,13.249
1452.4,13.24
1452.2,13.232
1451.9,13.224
1451.7,13.216
1451.5,13.208
1451.3,13.2
1451,13.191
1450.8,13.183
1450.6,13.175
1450.4,13.167
1450.1,13.158
1449.9,13.15
1449.7,13.142
1449.5,13.134
1449.2,13.125
1449,13.117
1448.8,13.109
1448.6,13.1
1448.3,13.092
1448.1,13.084
1447.9,13.075
1447.7,13.067
1447.5,13.058
1447.2,13.05
1447,13.042
1446.8,13.033
1446.6,13.025
1446.3,13.016
1446.1,13.008
1445.9,12.999
1445.7,12.991
1445.4,12.982
1445.2,12.974
1445,12.965
1444.8,12.957
1444.6,12.948
1444.3,12.939
1444.1,12.931
1443.9,12.922
1443.7,12.913
1443.4,12.905
1443.2,12.896
1443,12.888
1442.8,12.879
1442.6,12.87
1442.3,12.861
1442.1,12.853
1441.9,12.844
1441.7,12.835
1441.4,12.826
1441.2,12.818
1441,12.809
1440.8,12.8
1440.6,12.791
1440.3,12.783
1440.1,12.774
1439.9,12.765
1439.7,12.756
1439.5,12.747
1439.2,12.738
1439,12.729
1438.8,12.721
1438.6,12.712
1438.3,12.703
1438.1,12.694
1437.9,12.685
1437.7,12.676
1437.5,12.667
1437.2,12.658
1437,12.649
1436.8,12.64
1436.6,12.63
1436.4,12.621
1436.1,12.612
1435.9,12.603
1435.7,12.594
1435.5,12.585
1435.3,12.576
1435,12.567
1434.8,12.558
1434.6,12.548
1434.4,12.539
1434.2,12.53
1433.9,12.521
1433.7,12.511
1433.5,12.502
1433.3,12.493
1433.1,12.484
1432.9,12.475
1432.6,12.465
1432.4,12.456
1432.2,12.446
1432,12.437
1431.8,12.428
1431.5,12.418
1431.3,12.409
1431.1,12.4
1430.9,12.39
1430.7,12.381
1430.4,12.371
1430.2,12.362
1430,12.352
1429.8,12.343
1429.6,12.333
1429.4,12.323
1429.1,12.314
1428.9,12.304
1428.7,12.295
1428.5,12.285
1428.3,12.275
1428.1,12.266
1427.8,12.256
1427.6,12.246
1427.4,12.237
1427.2,12.227
1427,12.218
1426.7,12.208
1426.5,12.198
1426.3,12.188
1426.1,12.178
1425.9,12.168
1425.7,12.159
1425.4,12.149
1425.2,12.139
1425,12.129
1424.8,12.119
1424.6,12.109
1424.4,12.099
1424.1,12.089
1423.9,12.079
1423.7,12.069
1423.5,12.059
1423.3,12.049
1423.1,12.04
1422.9,12.029
1422.6,12.019
1422.4,12.009
1422.2,11.999
1422,11.989
1421.8,11.979
1421.6,11.968
1421.3,11.958
1421.1,11.948
1420.9,11.938
1420.7,11.928
1420.5,11.917
1420.3,11.907
1420,11.897
1419.8,11.886
1419.6,11.876
1419.4,11.866
1419.2,11.856
1419,11.845
1418.8,11.835
1418.5,11.824
1418.3,11.814
1418.1,11.803
1417.9,11.793
1417.7,11.782
1417.5,11.772
1417.3,11.761
1417,11.75
1416.8,11.74
1416.6,11.729
1416.4,11.718
1416.2,11.708
1416,11.697
1415.8,11.687
1415.5,11.676
1415.3,11.665
1415.1,11.654
1414.9,11.643
1414.7,11.633
1414.5,11.622
1414.3,11.611
1414.1,11.6
1413.8,11.589
1413.6,11.578
1413.4,11.567
1413.2,11.556
1413,11.545
1412.8,11.534
1412.6,11.523
1412.3,11.512
1412.1,11.501
1411.9,11.489
1411.7,11.478
1411.5,11.467
1411.3,11.456
1411.1,11.445
1410.9,11.433
1410.6,11.422
1410.4,11.411
1410.2,11.399
1410,11.388
1409.8,11.377
1409.6,11.365
1409.4,11.354
1409.2,11.342
1409,11.331
1408.7,11.319
1408.5,11.307
1408.3,11.296
1408.1,11.284
1407.9,11.273
1407.7,11.261
1407.5,11.249
1407.3,11.238
1407,11.226
1406.8,11.214
1406.6,11.202
1406.4,11.19
1406.2,11.178
1406,11.167
1405.8,11.155
1405.6,11.143
1405.4,11.131
1405.1,11.119
1404.9,11.106
1404.7,11.094
1404.5,11.082
1404.3,11.07
1404.1,11.058
1403.9,11.046
1403.7,11.034
1403.5,11.021
1403.3,11.009
1403,10.997
1402.8,10.984
1402.6,10.972
1402.4,10.959
1402.2,10.947
1402,10.935
1401.8,10.922
1401.6,10.909
1401.4,10.897
1401.2,10.884
1401,10.871
1400.7,10.858
1400.5,10.846
1400.3,10.833
1400.1,10.821
1399.9,10.807
1399.7,10.794
1399.5,10.781
1399.3,10.768
1399.1,10.755
1398.9,10.742
1398.7,10.729
1398.4,10.717
1398.2,10.704
1398,10.69
1397.8,10.677
1397.6,10.664
1397.4,10.65
1397.2,10.637
1397,10.624
1396.8,10.61
1396.6,10.597
1396.4,10.584
1396.2,10.57
1395.9,10.556
1395.7,10.543
1395.5,10.529
1395.3,10.515
1395.1,10.502
1394.9,10.488
1394.7,10.475
1394.5,10.461
1394.3,10.447
1394.1,10.433
1393.9,10.419
1393.7,10.405
1393.5,10.391
1393.2,10.377
1393,10.363
1392.8,10.35
1392.6,10.336
1392.4,10.322
1392.2,10.307
1392,10.293
1391.8,10.279
1391.6,10.265
1391.4,10.251
1391.2,10.237
1391,10.223
1390.8,10.209
1390.6,10.195
1390.4,10.181
1390.1,10.167
1389.9,10.153
1389.7,10.139
1389.5,10.125
1389.3,10.111
1389.1,10.097
1388.9,10.084
1388.7,10.071
1388.5,10.058
1388.3,10.045
1388.1,10.032
1387.9,10.019
1387.7,10.006
1387.5,9.9928
1387.3,9.9799
1387.1,9.967
1386.9,9.957
1386.7,9.9469
1386.4,9.9368
1386.2,9.9268
1386,9.9167
1385.8,9.9067
1385.6,9.8966
1385.4,9.8866
1385.2,9.8766
1385,9.8779
1384.8,9.8791
1384.6,9.8803
1384.4,9.8816
1384.2,9.8828
1384,9.8839
1383.8,9.8851
1383.6,9.8863
1383.4,9.8874
1383.2,9.8812
1383,9.875
1382.8,9.8688
1382.6,9.8626
1382.4,9.8564
1382.2,9.8502
1382,9.8439


==> Data/SNR_NL_29THz.dat <==
1592.8,15.906
1592.5,15.891
1592.3,15.876
1592,15.86
1591.7,15.845
1591.4,15.829
1591.2,15.814
1590.9,15.798
1590.6,15.783
1590.4,15.767
1590.1,15.767
1589.8,15.767
1589.6,15.767
1589.3,15.767
1589,15.767
1588.7,15.767
1588.5,15.767
1588.2,15.767
1587.9,15.766
1587.7,15.768
1587.4,15.769
1587.1,15.77
1586.9,15.771
1586.6,15.773
1586.3,15.774
1586.1,15.775
1585.8,15.776
1585.5,15.776
1585.3,15.778
1585,15.78
1584.7,15.781
1584.4,15.782
1584.2,15.784
1583.9,15.785
1583.6,15.786
1583.4,15.787
1583.1,15.788
1582.8,15.79
1582.6,15.791
1582.3,15.792
1582,15.793
1581.8,15.794
1581.5,15.796
1581.2,15.797
1581,15.798
1580.7,15.798
1580.4,15.8
1580.2,15.801
1579.9,15.802
1579.6,15.803
1579.4,15.803
1579.1,15.804
1578.8,15.805
1578.6,15.806
1578.3,15.806
1578,15.807
1577.8,15.808
1577.5,15.809
1577.3,15.809
1577,15.81
1576.7,15.81
1576.5,15.811
1576.2,15.811
1575.9,15.812
1575.7,15.812
1575.4,15.813
1575.1,15.813
1574.9,15.813
1574.6,15.814
1574.3,15.814
1574.1,15.814
1573.8,15.814
1573.5,15.815
1573.3,15.815
1573,15.815
1572.8,15.815
1572.5,15.815
1572.2,15.815
1572,15.815
1571.7,15.815
1571.4,15.815
1571.2,15.815
1570.9,15.814
1570.6,15.814
1570.4,15.814
1570.1,15.814
1569.9,15.813
1569.6,15.813
1569.3,15.813
1569.1,15.812
1568.8,15.812
1568.5,15.811
1568.3,15.811
1568,15.81
1567.8,15.81
1567.5,15.809
1567.2,15.808
1567,15.808
1566.7,15.807
1566.4,15.806
1566.2,15.805
1565.9,15.804
1565.7,15.804
1565.4,15.803
1565.1,15.802
1564.9,15.801
1564.6,15.8
1564.4,15.799
1564.1,15.798
1563.8,15.796
1563.6,15.795
1563.3,15.794
1563.1,15.793
1562.8,15.792
1562.5,15.79
1562.3,15.789
1562,15.788
1561.7,15.786
1561.5,15.785
1561.2,15.784
1561,15.782
1560.7,15.781
1560.4,15.779
1560.2,15.778
1559.9,15.776
1559.7,15.774
1559.4,15.773
1559.2,15.771
1558.9,15.769
1558.6,15.768
1558.4,15.766
1558.1,15.764
1557.9,15.762
1557.6,15.76
1557.3,15.758
1557.1,15.756
1556.8,15.754
1556.6,15.753
1556.3,15.751
1556,15.748
1555.8,15.746
1555.5,15.744
1555.3,15.742
1555,15.74
1554.8,15.738
1554.5,15.736
1554.2,15.733
1554,15.731
1553.7,15.729
1553.5,15.727
1553.2,15.724
1553,15.722
1552.7,15.719
1552.4,15.717
1552.2,15.715
1551.9,15.712
1551.7,15.71
1551.4,15.707
1551.2,15.704
1550.9,15.702
1550.6,15.699
1550.4,15.697
1550.1,15.694
1549.9,15.691
1549.6,15.689
1549.4,15.686
1549.1,15.683
1548.8,15.68
1548.6,15.678
1548.3,15.675
1548.1,15.672
1547.8,15.669
1547.6,15.666
1547.3,15.663
1547.1,15.66
1546.8,15.657
1546.5,15.654
1546.3,15.651
1546,15.648
1545.8,15.645
1545.5,15.642
1545.3,15.639
1545,15.636
1544.8,15.633
1544.5,15.629
1544.3,15.626
1544,15.623
1543.7,15.62
1543.5,15.616
1543.2,15.613
1543,15.61
1542.7,15.606
1542.5,15.603
1542.2,15.599
1542,15.596
1541.7,15.592
1541.5,15.589
1541.2,15.585
1541,15.582
1540.7,15.578
1540.4,15.575
1540.2,15.571
1539.9,15.567
1539.7,15.564
1539.4,15.56
1539.2,15.556
1538.9,15.553
1538.7,15.549
1538.4,15.545
1538.2,15.541
1537.9,15.538
1537.7,15.534
1537.4,15.53
1537.2,15.526
1536.9,15.522
1536.7,15.518
1536.4,15.514
1536.2,15.51
1535.9,15.506
1535.7,15.502
1535.4,15.498
1535.2,15.494
1534.9,15.49
1534.6,15.486
1534.4,15.482
1534.1,15.478
1533.9,15.474
1533.6,15.469
1533.4,15.465
1533.1,15.461
1532.9,15.456
1532.6,15.452
1532.4,15.448
1532.1,15.443
1531.9,15.439
1531.6,15.435
1531.4,15.431
1531.1,15.426
1530.9,15.422
1530.6,15.418
1530.4,15.413
1530.1,15.409
1529.9,15.405
1529.6,15.4
1529.4,15.396
1529.1,15.391
1528.9,15.387
1528.6,15.382
1528.4,15.378
1528.1,15.373
1527.9,15.368
1527.6,15.364
1527.4,15.359
1527.1,15.355
1526.9,15.35
1526.7,15.345
1526.4,15.341
1526.2,15.336
1525.9,15.331
1525.7,15.326
1525.4,15.322
1525.2,15.317
1524.9,15.312
1524.7,15.307
1524.4,15.302
1524.2,15.297
1523.9,15.292
1523.7,15.288
1523.4,15.283
1523.2,15.278
1522.9,15.273
1522.7,15.268
1522.4,15.263
1522.2,15.258
1521.9,15.253
1521.7,15.248
1521.4,15.243
1521.2,15.237
1521,15.232
1520.7,15.227
1520.5,15.222
1520.2,15.217
1520,15.212
1519.7,15.207
1519.5,15.202
1519.2,15.196
1519,15.191
1518.7,15.186
1518.5,15.181
1518.2,15.175
1518,15.17
1517.8,15.165
1517.5,15.159
1517.3,15.154
1517,15.149
1516.8,15.143
1516.5,15.138
1516.3,15.132
1516,15.127
1515.8,15.122
1515.5,15.116
1515.3,15.111
1515.1,15.105
1514.8,15.1
1514.6,15.094
1514.3,15.089
1514.1,15.083
1513.8,15.077
1513.6,15.072
1513.3,15.066
1513.1,15.061
1512.9,15.055
1512.6,15.049
1512.4,15.044
1512.1,15.038
1511.9,15.032
1511.6,15.026
1511.4,15.021
1511.1,15.015
1510.9,15.009
1510.7,15.004
1510.4,14.998
1510.2,14.992
1509.9,14.986
1509.7,14.981
1509.4,14.975
1509.2,14.969
1509,14.963
1508.7,14.957
1508.5,14.951
1508.2,14.946
1508,14.94
1507.7,14.934
1507.5,14.928
1507.3,14.922
1507,14.916
1506.8,14.91
1506.5,14.904
1506.3,14.898
1506.1,14.892
1505.8,14.886
1505.6,14.879
1505.3,14.873
1505.1,14.867
1504.8,14.861
1504.6,14.855
1504.4,14.849
1504.1,14.843
1503.9,14.837
1503.6,14.83
1503.4,14.824
1503.2,14.818
1502.9,14.812
1502.7,14.806
1502.4,14.799
1502.2,14.793
1501.9,14.787
1501.7,14.78
1501.5,14.774
1501.2,14.768
1501,14.761
1500.7,14.755
1500.5,14.749
1500.3,14.742
1500,14.736
1499.8,14.73
1499.5,14.723
1499.3,14.717
1499.1,14.711
1498.8,14.704
1498.6,14.698
1498.3,14.691
1498.1,14.685
1497.9,14.678
1497.6,14.672
1497.4,14.665
1497.2,14.659
1496.9,14.652
1496.7,14.646
1496.4,14.639
1496.2,14.633
1496,14.626
1495.7,14.619
1495.5,14.613
1495.2,14.606
1495,14.599
1494.8,14.593
1494.5,14.586
1494.3,14.579
1494.1,14.573
1493.8,14.566
1493.6,14.559
1493.3,14.553
1493.1,14.546
1492.9,14.539
1492.6,14.532
1492.4,14.526
1492.1,14.519
1491.9,14.512
1491.7,14.505
1491.4,14.498
1491.2,14.491
1491,14.485
1490.7,14.478
1490.5,14.471
1490.3,14.464
1490,14.457
1489.8,14.45
1489.5,14.443
1489.3,14.436
1489.1,14.429
1488.8,14.422
1488.6,14.415
1488.4,14.408
1488.1,14.401
1487.9,14.394
1487.6,14.387
1487.4,14.38
1487.2,14.373
1486.9,14.366
1486.7,14.359
1486.5,14.352
1486.2,14.345
1486,14.338
1485.8,14.331
1485.5,14.324
1485.3,14.316
1485.1,14.309
1484.8,14.302
1484.6,14.295
1484.4,14.288
1484.1,14.281
1483.9,14.273
1483.6,14.266
1483.4,14.259
1483.2,14.252
1482.9,14.244
1482.7,14.237
1482.5,14.23
1482.2,14.222
1482,14.215
1481.8,14.208
1481.5,14.201
1481.3,14.193
1481.1,14.186
1480.8,14.178
1480.6,14.171
1480.4,14.164
1480.1,14.156
1479.9,14.149
1479.7,14.142
1479.4,14.134
1479.2,14.127
1479,14.119
1478.7,14.112
1478.5,14.104
1478.3,14.097
1478,14.089
1477.8,14.082
1477.6,14.074
1477.3,14.066
1477.1,14.059
1476.9,14.051
1476.6,14.044
1476.4,14.036
1476.2,14.029
1475.9,14.021
1475.7,14.013
1475.5,14.006
1475.2,13.998
1475,13.99
1474.8,13.983
1474.5,13.975
1474.3,13.967
1474.1,13.96
1473.9,13.952
1473.6,13.944
1473.4,13.937
1473.2,13.929
1472.9,13.921
1472.7,13.913
1472.5,13.905
1472.2,13.898
1472,13.89
1471.8,13.882
1471.5,13.874
1471.3,13.866
1471.1,13.858
1470.8,13.851
1470.6,13.843
1470.4,13.835
1470.2,13.827
1469.9,13.819
1469.7,13.811
1469.5,13.803
1469.2,13.795
1469,13.787
1468.8,13.779
1468.5,13.771
1468.3,13.763
1468.1,13.755
1467.9,13.747
1467.6,13.739
1467.4,13.731
1467.2,13.723
1466.9,13.715
1466.7,13.707
1466.5,13.699
1466.2,13.691
1466,13.683
1465.8,13.675
1465.6,13.667
1465.3,13.658
1465.1,13.65
1464.9,13.642
1464.6,13.634
1464.4,13.626
1464.2,13.618
1464,13.609
1463.7,13.601
1463.5,13.593
1463.3,13.585
1463,13.576
1462.8,13.568
1462.6,13.56
1462.4,13.552
1462.1,13.543
1461.9,13.535
1461.7,13.527
1461.4,13.518
1461.2,13.51
1461,13.502
1460.8,13.493
1460.5,13.485
1460.3,13.476
1460.1,13.468
1459.9,13.46
1459.6,13.451
1459.4,13.443
1459.2,13.434
1458.9,13.426
1458.7,13.417
1458.5,13.409
1458.3,13.4
1458,13.392
1457.8,13.383
1457.6,13.375
1457.4,13.366
1457.1,13.358
1456.9,13.349
1456.7,13.34
1456.4,13.332
1456.2,13.323
1456,13.315
1455.8,13.306
1455.5,13.297
1455.3,13.289
1455.1,13.28
1454.9,13.271
1454.6,13.263
1454.4,13.254
1454.2,13.245
1454,13.236
1453.7,13.228
1453.5,13.219
1453.3,13.21
1453.1,13.201
1452.8,13.193
1452.6,13.184
1452.4,13.175
1452.2,13.166
1451.9,13.157
1451.7,13.148
1451.5,13.139
1451.3,13.131
1451,13.122
1450.8,13.113
1450.6,13.104
1450.4,13.095
1450.1,13.086
1449.9,13.077
1449.7,13.068
1449.5,13.059
1449.2,13.05
1449,13.041
1448.8,13.032
1448.6,13.023
1448.3,13.014
1448.1,13.005
1447.9,12.996
1447.7,12.987
1447.5,12.978
1447.2,12.969
1447,12.96
1446.8,12.951
1446.6,12.942
1446.3,12.932
1446.1,12.923
1445.9,12.914
1445.7,12.905
1445.4,12.895
1445.2,12.886
1445,12.877
1444.8,12.868
1444.6,12.859
1444.3,12.849
1444.1,12.84
1443.9,12.831
1443.7,12.821
1443.4,12.812
1443.2,12.803
1443,12.793
1442.8,12.784
1442.6,12.775
1442.3,12.765
1442.1,12.756
1441.9,12.746
1441.7,12.737
1441.4,12.727
1441.2,12.718
1441,12.708
1440.8,12.699
1440.6,12.689
1440.3,12.68
1440.1,12.67
1439.9,12.661
1439.7,12.651
1439.5,12.642
1439.2,12.632
1439,12.623
1438.8,12.613
1438.6,12.603
1438.3,12.593
1438.1,12.584
1437.9,12.574
1437.7,12.564
1437.5,12.555
1437.2,12.545
1437,12.535
1436.8,12.525
1436.6,12.516
1436.4,12.506
1436.1,12.496
1435.9,12.486
1435.7,12.476
1435.5,12.466
1435.3,12.457
1435,12.447
1434.8,12.437
1434.6,12.427
1434.4,12.417
1434.2,12.407
1433.9,12.397
1433.7,12.387
1433.5,12.377
1433.3,12.367
1433.1,12.357
1432.9,12.347
1432.6,12.337
1432.4,12.327
1432.2,12.317
1432,12.307
1431.8,12.297
1431.5,12.287
1431.3,12.276
1431.1,12.266
1430.9,12.256
1430.7,12.246
1430.4,12.236
1430.2,12.225
1430,12.215
1429.8,12.205
1429.6,12.194
1429.4,12.184
1429.1,12.174
1428.9,12.164
1428.7,12.153
1428.5,12.143
1428.3,12.132
1428.1,12.122
1427.8,12.111
1427.6,12.101
1427.4,12.091
1427.2,12.08
1427,12.07
1426.7,12.059
1426.5,12.049
1426.3,12.038
1426.1,12.027
1425.9,12.017
1425.7,12.006
1425.4,11.995
1425.2,11.985
1425,11.974
1424.8,11.963
1424.6,11.953
1424.4,11.942
1424.1,11.931
1423.9,11.92
1423.7,11.91
1423.5,11.899
1423.3,11.888
1423.1,11.878
1422.9,11.867
1422.6,11.856
1422.4,11.845
1422.2,11.834
1422,11.823
1421.8,11.812
1421.6,11.801
1421.3,11.79
1421.1,11.779
1420.9,11.768
1420.7,11.756
1420.5,11.745
1420.3,11.734
1420,11.723
1419.8,11.712
1419.6,11.701
1419.4,11.69
1419.2,11.679
1419,11.667
1418.8,11.656
1418.5,11.644
1418.3,11.633
1418.1,11.622
1417.9,11.61
1417.7,11.599
1417.5,11.588
1417.3,11.576
1417,11.565
1416.8,11.553
1416.6,11.542
1416.4,11.53
1416.2,11.519
1416,11.507
1415.8,11.496
1415.5,11.484
1415.3,11.473
1415.1,11.461
1414.9,11.449
1414.7,11.437
1414.5,11.425
1414.3,11.414
1414.1,11.402
1413.8,11.39
1413.6,11.378
1413.4,11.366
1413.2,11.354
1413,11.342
1412.8,11.33
1412.6,11.318
1412.3,11.306
1412.1,11.294
1411.9,11.282
1411.7,11.27
1411.5,11.258
1411.3,11.246
1411.1,11.233
1410.9,11.221
1410.6,11.209
1410.4,11.197
1410.2,11.184
1410,11.172
1409.8,11.16
1409.6,11.147
1409.4,11.135
1409.2,11.122
1409,11.11
1408.7,11.097
1408.5,11.085
1408.3,11.072
1408.1,11.059
1407.9,11.047
1407.7,11.034
1407.5,11.022
1407.3,11.009
1407,10.996
1406.8,10.983
1406.6,10.97
1406.4,10.957
1406.2,10.944
1406,10.932
1405.8,10.919
1405.6,10.906
1405.4,10.893
1405.1,10.879
1404.9,10.866
1404.7,10.853
1404.5,10.84
1404.3,10.827
1404.1,10.814
1403.9,10.801
1403.7,10.787
1403.5,10.774
1403.3,10.76
1403,10.747
1402.8,10.733
1402.6,10.72
1402.4,10.706
1402.2,10.693
1402,10.679
1401.8,10.665
1401.6,10.651
1401.4,10.638
1401.2,10.624
1401,10.61
1400.7,10.596
1400.5,10.582
1400.3,10.568
1400.1,10.555
1399.9,10.54
1399.7,10.526
1399.5,10.512
1399.3,10.498
1399.1,10.483
1398.9,10.469
1398.7,10.455
1398.4,10.441
1398.2,10.427
1398,10.412
1397.8,10.398
1397.6,10.383
1397.4,10.369
1397.2,10.354
1397,10.34
1396.8,10.325
1396.6,10.311
1396.4,10.296
1396.2,10.281
1395.9,10.266
1395.7,10.251
1395.5,10.236
1395.3,10.221
1395.1,10.206
1394.9,10.191
1394.7,10.177
1394.5,10.162
1394.3,10.146
1394.1,10.131
1393.9,10.116
1393.7,10.1
1393.5,10.085
1393.2,10.07
1393,10.055
1392.8,10.039
1392.6,10.024
1392.4,10.009
1392.2,9.9933
1392,9.9778
1391.8,9.9623
1391.6,9.9469
1391.4,9.9315
1391.2,9.9162
1391,9.9009
1390.8,9.8856
1390.6,9.8701
1390.4,9.8547
1390.1,9.8393
1389.9,9.8239
1389.7,9.8086
1389.5,9.7933
1389.3,9.778
1389.1,9.7627
1388.9,9.7475
1388.7,9.7332
1388.5,9.719
1388.3,9.7047
1388.1,9.6905
1387.9,9.6763
1387.7,9.6621
1387.5,9.6479
1387.3,9.6338
1387.1,9.6197
1386.9,9.6087
1386.7,9.5977
1386.4,9.5868
1386.2,9.5758
1386,9.5648
1385.8,9.5539
1385.6,9.5429
1385.4,9.532
1385.2,9.5211
1385,9.5229
1384.8,9.5246
1384.6,9.5264
1384.4,9.5281
1384.2,9.5299
1384,9.5316
1383.8,9.5333
1383.6,9.5351
1383.4,9.5368
1383.2,9.5302
1383,9.5237
1382.8,9.5171
1382.6,9.5105
1382.4,9.504
1382.2,9.4974
1382,9.4908


==> Data/SNR_NL_31THz.dat <==
1609.7,15.972
1609.5,15.918
1609.2,15.865
1608.9,15.812
1608.6,15.76
1608.4,15.709
1608.1,15.658
1607.8,15.607
1607.5,15.579
1607.3,15.551
1607,15.524
1606.7,15.524
1606.4,15.525
1606.2,15.525
1605.9,15.525
1605.6,15.525
1605.3,15.525
1605.1,15.525
1604.8,15.525
1604.5,15.525
1604.2,15.524
1604,15.526
1603.7,15.529
1603.4,15.531
1603.1,15.533
1602.9,15.535
1602.6,15.537
1602.3,15.538
1602,15.54
1601.8,15.542
1601.5,15.543
1601.2,15.546
1601,15.549
1600.7,15.551
1600.4,15.553
1600.1,15.556
1599.9,15.558
1599.6,15.56
1599.3,15.562
1599,15.565
1598.8,15.567
1598.5,15.569
1598.2,15.571
1598,15.574
1597.7,15.576
1597.4,15.578
1597.1,15.58
1596.9,15.582
1596.6,15.584
1596.3,15.586
1596,15.588
1595.8,15.591
1595.5,15.593
1595.2,15.595
1595,15.597
1594.7,15.599
1594.4,15.601
1594.1,15.603
1593.9,15.605
1593.6,15.607
1593.3,15.608
1593.1,15.61
1592.8,15.612
1592.5,15.614
1592.3,15.615
1592,15.617
1591.7,15.618
1591.4,15.62
1591.2,15.621
1590.9,15.623
1590.6,15.624
1590.4,15.625
1590.1,15.627
1589.8,15.628
1589.6,15.63
1589.3,15.631
1589,15.632
1588.7,15.633
1588.5,15.635
1588.2,15.636
1587.9,15.637
1587.7,15.638
1587.4,15.639
1587.1,15.64
1586.9,15.641
1586.6,15.642
1586.3,15.643
1586.1,15.644
1585.8,15.645
1585.5,15.646
1585.3,15.647
1585,15.648
1584.7,15.649
1584.4,15.649
1584.2,15.65
1583.9,15.651
1583.6,15.651
1583.4,15.652
1583.1,15.652
1582.8,15.653
1582.6,15.653
1582.3,15.654
1582,15.654
1581.8,15.654
1581.5,15.655
1581.2,15.655
1581,15.655
1580.7,15.655
1580.4,15.655
1580.2,15.655
1579.9,15.655
1579.6,15.655
1579.4,15.655
1579.1,15.655
1578.8,15.655
1578.6,15.655
1578.3,15.655
1578,15.655
1577.8,15.654
1577.5,15.654
1577.3,15.654
1577,15.654
1576.7,15.653
1576.5,15.653
1576.2,15.653
1575.9,15.652
1575.7,15.652
1575.4,15.651
1575.1,15.651
1574.9,15.65
1574.6,15.649
1574.3,15.649
1574.1,15.648
1573.8,15.648
1573.5,15.647
1573.3,15.647
1573,15.646
1572.8,15.645
1572.5,15.644
1572.2,15.644
1572,15.643
1571.7,15.642
1571.4,15.641
1571.2,15.64
1570.9,15.639
1570.6,15.637
1570.4,15.636
1570.1,15.635
1569.9,15.634
1569.6,15.633
1569.3,15.631
1569.1,15.63
1568.8,15.629
1568.5,15.628
1568.3,15.626
1568,15.625
1567.8,15.624
1567.5,15.622
1567.2,15.621
1567,15.62
1566.7,15.618
1566.4,15.617
1566.2,15.615
1565.9,15.614
1565.7,15.612
1565.4,15.61
1565.1,15.609
1564.9,15.607
1564.6,15.606
1564.4,15.604
1564.1,15.602
1563.8,15.6
1563.6,15.599
1563.3,15.597
1563.1,15.595
1562.8,15.593
1562.5,15.591
1562.3,15.589
1562,15.587
1561.7,15.586
1561.5,15.584
1561.2,15.582
1561,15.58
1560.7,15.578
1560.4,15.576
1560.2,15.574
1559.9,15.572
1559.7,15.57
1559.4,15.567
1559.2,15.565
1558.9,15.563
1558.6,15.561
1558.4,15.559
1558.1,15.557
1557.9,15.554
1557.6,15.552
1557.3,15.55
1557.1,15.548
1556.8,15.545
1556.6,15.543
1556.3,15.541
1556,15.538
1555.8,15.537
1555.5,15.535
1555.3,15.533
1555,15.532
1554.8,15.53
1554.5,15.528
1554.2,15.526
1554,15.524
1553.7,15.523
1553.5,15.521
1553.2,15.519
1553,15.517
1552.7,15.515
1552.4,15.513
1552.2,15.511
1551.9,15.509
1551.7,15.507
1551.4,15.505
1551.2,15.503
1550.9,15.501
1550.6,15.498
1550.4,15.496
1550.1,15.494
1549.9,15.492
1549.6,15.49
1549.4,15.487
1549.1,15.485
1548.8,15.483
1548.6,15.48
1548.3,15.478
1548.1,15.475
1547.8,15.473
1547.6,15.471
1547.3,15.468
1547.1,15.466
1546.8,15.463
1546.5,15.461
1546.3,15.458
1546,15.455
1545.8,15.453
1545.5,15.45
1545.3,15.448
1545,15.445
1544.8,15.442
1544.5,15.439
1544.3,15.437
1544,15.434
1543.7,15.431
1543.5,15.428
1543.2,15.426
1543,15.423
1542.7,15.42
1542.5,15.417
1542.2,15.414
1542,15.411
1541.7,15.408
1541.5,15.405
1541.2,15.402
1541,15.398
1540.7,15.395
1540.4,15.392
1540.2,15.389
1539.9,15.386
1539.7,15.383
1539.4,15.38
1539.2,15.377
1538.9,15.374
1538.7,15.371
1538.4,15.368
1538.2,15.364
1537.9,15.361
1537.7,15.358
1537.4,15.354
1537.2,15.351
1536.9,15.348
1536.7,15.344
1536.4,15.341
1536.2,15.337
1535.9,15.334
1535.7,15.331
1535.4,15.327
1535.2,15.324
1534.9,15.32
1534.6,15.316
1534.4,15.313
1534.1,15.309
1533.9,15.306
1533.6,15.302
1533.4,15.298
1533.1,15.295
1532.9,15.291
1532.6,15.287
1532.4,15.283
1532.1,15.28
1531.9,15.276
1531.6,15.272
1531.4,15.268
1531.1,15.264
1530.9,15.261
1530.6,15.257
1530.4,15.253
1530.1,15.249
1529.9,15.245
1529.6,15.241
1529.4,15.237
1529.1,15.233
1528.9,15.229
1528.6,15.225
1528.4,15.221
1528.1,15.217
1527.9,15.213
1527.6,15.209
1527.4,15.205
1527.1,15.201
1526.9,15.197
1526.7,15.192
1526.4,15.188
1526.2,15.184
1525.9,15.18
1525.7,15.176
1525.4,15.171
1525.2,15.167
1524.9,15.163
1524.7,15.159
1524.4,15.154
1524.2,15.15
1523.9,15.146
1523.7,15.141
1523.4,15.137
1523.2,15.132
1522.9,15.128
1522.7,15.123
1522.4,15.119
1522.2,15.114
1521.9,15.11
1521.7,15.105
1521.4,15.101
1521.2,15.096
1521,15.091
1520.7,15.087
1520.5,15.082
1520.2,15.078
1520,15.073
1519.7,15.069
1519.5,15.064
1519.2,15.06
1519,15.055
1518.7,15.051
1518.5,15.046
1518.2,15.041
1518,15.037
1517.8,15.032
1517.5,15.027
1517.3,15.022
1517,15.018
1516.8,15.013
1516.5,15.008
1516.3,15.003
1516,14.998
1515.8,14.993
1515.5,14.988
1515.3,14.984
1515.1,14.979
1514.8,14.974
1514.6,14.969
1514.3,14.964
1514.1,14.959
1513.8,14.954
1513.6,14.949
1513.3,14.944
1513.1,14.939
1512.9,14.934
1512.6,14.929
1512.4,14.924
1512.1,14.919
1511.9,14.913
1511.6,14.908
1511.4,14.903
1511.1,14.898
1510.9,14.893
1510.7,14.888
1510.4,14.883
1510.2,14.877
1509.9,14.872
1509.7,14.867
1509.4,14.862
1509.2,14.856
1509,14.851
1508.7,14.846
1508.5,14.841
1508.2,14.835
1508,14.83
1507.7,14.825
1507.5,14.819
1507.3,14.814
1507,14.808
1506.8,14.803
1506.5,14.798
1506.3,14.792
1506.1,14.787
1505.8,14.781
1505.6,14.776
1505.3,14.77
1505.1,14.765
1504.8,14.759
1504.6,14.754
1504.4,14.748
1504.1,14.743
1503.9,14.737
1503.6,14.732
1503.4,14.726
1503.2,14.72
1502.9,14.715
1502.7,14.709
1502.4,14.703
1502.2,14.698
1501.9,14.692
1501.7,14.686
1501.5,14.68
1501.2,14.675
1501,14.669
1500.7,14.663
1500.5,14.657
1500.3,14.652
1500,14.646
1499.8,14.64
1499.5,14.634
1499.3,14.629
1499.1,14.623
1498.8,14.617
1498.6,14.611
1498.3,14.605
1498.1,14.599
1497.9,14.593
1497.6,14.587
1497.4,14.582
1497.2,14.576
1496.9,14.57
1496.7,14.564
1496.4,14.558
1496.2,14.552
1496,14.546
1495.7,14.54
1495.5,14.534
1495.2,14.528
1495,14.522
1494.8,14.516
1494.5,14.51
1494.3,14.504
1494.1,14.497
1493.8,14.491
1493.6,14.485
1493.3,14.479
1493.1,14.473
1492.9,14.467
1492.6,14.46
1492.4,14.454
1492.1,14.448
1491.9,14.442
1491.7,14.436
1491.4,14.429
1491.2,14.423
1491,14.417
1490.7,14.411
1490.5,14.404
1490.3,14.398
1490,14.392
1489.8,14.386
1489.5,14.379
1489.3,14.373
1489.1,14.366
1488.8,14.36
1488.6,14.354
1488.4,14.347
1488.1,14.341
1487.9,14.334
1487.6,14.328
1487.4,14.322
1487.2,14.315
1486.9,14.309
1486.7,14.302
1486.5,14.296
1486.2,14.289
1486,14.283
1485.8,14.276
1485.5,14.27
1485.3,14.263
1485.1,14.256
1484.8,14.25
1484.6,14.243
1484.4,14.237
1484.1,14.23
1483.9,14.223
1483.6,14.217
1483.4,14.21
1483.2,14.204
1482.9,14.197
1482.7,14.19
1482.5,14.184
1482.2,14.177
1482,14.17
1481.8,14.163
1481.5,14.157
1481.3,14.15
1481.1,14.143
1480.8,14.137
1480.6,14.13
1480.4,14.123
1480.1,14.116
1479.9,14.109
1479.7,14.103
1479.4,14.096
1479.2,14.089
1479,14.082
1478.7,14.075
1478.5,14.068
1478.3,14.061
1478,14.054
1477.8,14.047
1477.6,14.04
1477.3,14.033
1477.1,14.026
1476.9,14.019
1476.6,14.012
1476.4,14.005
1476.2,13.998
1475.9,13.991
1475.7,13.984
1475.5,13.977
1475.2,13.97
1475,13.963
1474.8,13.956
1474.5,13.949
1474.3,13.942
1474.1,13.935
1473.9,13.928
1473.6,13.921
1473.4,13.914
1473.2,13.906
1472.9,13.899
1472.7,13.892
1472.5,13.885
1472.2,13.878
1472,13.87
1471.8,13.863
1471.5,13.856
1471.3,13.849
1471.1,13.842
1470.8,13.834
1470.6,13.827
1470.4,13.82
1470.2,13.812
1469.9,13.805
1469.7,13.798
1469.5,13.79
1469.2,13.783
1469,13.776
1468.8,13.768
1468.5,13.761
1468.3,13.754
1468.1,13.746
1467.9,13.739
1467.6,13.731
1467.4,13.724
1467.2,13.717
1466.9,13.709
1466.7,13.702
1466.5,13.694
1466.2,13.687
1466,13.679
1465.8,13.672
1465.6,13.664
1465.3,13.657
1465.1,13.649
1464.9,13.641
1464.6,13.634
1464.4,13.626
1464.2,13.619
1464,13.611
1463.7,13.603
1463.5,13.596
1463.3,13.588
1463,13.58
1462.8,13.573
1462.6,13.565
1462.4,13.557
1462.1,13.55
1461.9,13.542
1461.7,13.534
1461.4,13.527
1461.2,13.519
1461,13.511
1460.8,13.503
1460.5,13.495
1460.3,13.488
1460.1,13.48
1459.9,13.472
1459.6,13.464
1459.4,13.456
1459.2,13.448
1458.9,13.44
1458.7,13.433
1458.5,13.425
1458.3,13.417
1458,13.409
1457.8,13.401
1457.6,13.393
1457.4,13.385
1457.1,13.377
1456.9,13.369
1456.7,13.361
1456.4,13.353
1456.2,13.345
1456,13.337
1455.8,13.329
1455.5,13.321
1455.3,13.313
1455.1,13.305
1454.9,13.297
1454.6,13.289
1454.4,13.281
1454.2,13.272
1454,13.264
1453.7,13.256
1453.5,13.248
1453.3,13.24
1453.1,13.232
1452.8,13.224
1452.6,13.215
1452.4,13.207
1452.2,13.199
1451.9,13.191
1451.7,13.182
1451.5,13.174
1451.3,13.166
1451,13.157
1450.8,13.149
1450.6,13.141
1450.4,13.133
1450.1,13.124
1449.9,13.116
1449.7,13.107
1449.5,13.099
1449.2,13.09
1449,13.082
1448.8,13.074
1448.6,13.065
1448.3,13.057
1448.1,13.048
1447.9,13.04
1447.7,13.031
1447.5,13.023
1447.2,13.014
1447,13.006
1446.8,12.997
1446.6,12.989
1446.3,12.98
1446.1,12.972
1445.9,12.963
1445.7,12.954
1445.4,12.946
1445.2,12.937
1445,12.928
1444.8,12.92
1444.6,12.911
1444.3,12.902
1444.1,12.894
1443.9,12.885
1443.7,12.876
1443.4,12.867
1443.2,12.859
1443,12.85
1442.8,12.841
1442.6,12.832
1442.3,12.823
1442.1,12.815
1441.9,12.806
1441.7,12.797
1441.4,12.788
1441.2,12.779
1441,12.77
1440.8,12.761
1440.6,12.752
1440.3,12.743
1440.1,12.734
1439.9,12.725
1439.7,12.717
1439.5,12.708
1439.2,12.699
1439,12.69
1438.8,12.68
1438.6,12.671
1438.3,12.662
1438.1,12.653
1437.9,12.644
1437.7,12.635
1437.5,12.626
1437.2,12.617
1437,12.608
1436.8,12.598
1436.6,12.589
1436.4,12.58
1436.1,12.571
1435.9,12.561
1435.7,12.552
1435.5,12.543
1435.3,12.534
1435,12.524
1434.8,12.515
1434.6,12.506
1434.4,12.496
1434.2,12.487
1433.9,12.477
1433.7,12.468
1433.5,12.459
1433.3,12.449
1433.1,12.44
1432.9,12.43
1432.6,12.421
1432.4,12.412
1432.2,12.402
1432,12.392
1431.8,12.383
1431.5,12.373
1431.3,12.364
1431.1,12.354
1430.9,12.344
1430.7,12.335
1430.4,12.325
1430.2,12.316
1430,12.306
1429.8,12.296
1429.6,12.286
1429.4,12.277
1429.1,12.267
1428.9,12.257
1428.7,12.247
1428.5,12.238
1428.3,12.228
1428.1,12.218
1427.8,12.208
1427.6,12.198
1427.4,12.188
1427.2,12.178
1427,12.168
1426.7,12.158
1426.5,12.148
1426.3,12.138
1426.1,12.129
1425.9,12.118
1425.7,12.108
1425.4,12.098
1425.2,12.088
1425,12.078
1424.8,12.068
1424.6,12.058
1424.4,12.048
1424.1,12.037
1423.9,12.027
1423.7,12.017
1423.5,12.007
1423.3,11.996
1423.1,11.986
1422.9,11.976
1422.6,11.965
1422.4,11.955
1422.2,11.944
1422,11.934
1421.8,11.924
1421.6,11.913
1421.3,11.903
1421.1,11.892
1420.9,11.882
1420.7,11.871
1420.5,11.86
1420.3,11.85
1420,11.839
1419.8,11.829
1419.6,11.818
1419.4,11.808
1419.2,11.797
1419,11.786
1418.8,11.775
1418.5,11.764
1418.3,11.754
1418.1,11.743
1417.9,11.732
1417.7,11.721
1417.5,11.711
1417.3,11.699
1417,11.688
1416.8,11.677
1416.6,11.666
1416.4,11.655
1416.2,11.644
1416,11.633
1415.8,11.622
1415.5,11.611
1415.3,11.6
1415.1,11.589
1414.9,11.577
1414.7,11.566
1414.5,11.555
1414.3,11.543
1414.1,11.532
1413.8,11.521
1413.6,11.509
1413.4,11.498
1413.2,11.487
1413,11.475
1412.8,11.463
1412.6,11.452
1412.3,11.44
1412.1,11.428
1411.9,11.417
1411.7,11.405
1411.5,11.393
1411.3,11.382
1411.1,11.37
1410.9,11.358
1410.6,11.346
1410.4,11.334
1410.2,11.322
1410,11.31
1409.8,11.298
1409.6,11.286
1409.4,11.274
1409.2,11.262
1409,11.25
1408.7,11.238
1408.5,11.226
1408.3,11.213
1408.1,11.201
1407.9,11.189
1407.7,11.176
1407.5,11.164
1407.3,11.152
1407,11.14
1406.8,11.127
1406.6,11.114
1406.4,11.102
1406.2,11.089
1406,11.076
1405.8,11.063
1405.6,11.051
1405.4,11.038
1405.1,11.025
1404.9,11.012
1404.7,11
1404.5,10.987
1404.3,10.973
1404.1,10.96
1403.9,10.947
1403.7,10.933
1403.5,10.92
1403.3,10.907
1403,10.894
1402.8,10.881
1402.6,10.868
1402.4,10.854
1402.2,10.84
1402,10.826
1401.8,10.813
1401.6,10.799
1401.4,10.785
1401.2,10.771
1401,10.758
1400.7,10.744
1400.5,10.73
1400.3,10.716
1400.1,10.702
1399.9,10.687
1399.7,10.673
1399.5,10.658
1399.3,10.644
1399.1,10.63
1398.9,10.616
1398.7,10.601
1398.4,10.587
1398.2,10.572
1398,10.557
1397.8,10.542
1397.6,10.527
1397.4,10.512
1397.2,10.497
1397,10.482
1396.8,10.467
1396.6,10.452
1396.4,10.437
1396.2,10.421
1395.9,10.405
1395.7,10.389
1395.5,10.373
1395.3,10.357
1395.1,10.342
1394.9,10.326
1394.7,10.31
1394.5,10.294
1394.3,10.279
1394.1,10.262
1393.9,10.245
1393.7,10.228
1393.5,10.211
1393.2,10.194
1393,10.178
1392.8,10.161
1392.6,10.144
1392.4,10.128
1392.2,10.111
1392,10.093
1391.8,10.075
1391.6,10.057
1391.4,10.039
1391.2,10.021
1391,10.003
1390.8,9.9853
1390.6,9.9676
1390.4,9.9499
1390.1,9.9327
1389.9,9.9168
1389.7,9.9008
1389.5,9.885
1389.3,9.8691
1389.1,9.8533
1388.9,9.8375
1388.7,9.8218
1388.5,9.8061
1388.3,9.7904
1388.1,9.7748
1387.9,9.7576
1387.7,9.7405
1387.5,9.7234
1387.3,9.7064
1387.1,9.6895
1386.9,9.6725
1386.7,9.6557
1386.4,9.6388
1386.2,9.622
1386,9.6053
1385.8,9.5866
1385.6,9.5679
1385.4,9.5493
1385.2,9.5308
1385,9.5123
1384.8,9.4938
1384.6,9.4755
1384.4,9.4572
1384.2,9.4389
1384,9.4207
1383.8,9.3999
1383.6,9.3792
1383.4,9.3586
1383.2,9.338
1383,9.3175
1382.8,9.2971
1382.6,9.2768
1382.4,9.2566
1382.2,9.2364
1382,9.2163
1381.7,9.1927
1381.5,9.1692
1381.3,9.1458
1381.1,9.1225
1380.9,9.0994
1380.7,9.0763
1380.5,9.0533
1380.3,9.0305
1380.1,9.0077
1379.9,8.9851
1379.7,8.9576
1379.5,8.9302
1379.3,8.9031
1379.1,8.876
1378.9,8.8492
1378.7,8.8224
1378.5,8.7958
1378.3,8.7694
1378.1,8.7431
1377.9,8.7169
1377.7,8.6834
1377.5,8.6501
1377.3,8.617
1377.1,8.5842
1376.9,8.5516
1376.7,8.5192
1376.5,8.487
1376.3,8.4551
1376.1,8.4234
1375.9,8.3919
1375.7,8.3496
1375.5,8.3077
1375.3,8.2662
1375.1,8.225
1374.9,8.1871
1374.7,8.1578
1374.5,8.1287
1374.3,8.0998
1374.1,8.0711
1373.9,8.0425
1373.6,8.0063
1373.4,7.9704
1373.2,7.9348
1373,7.8995
1372.8,7.8644
1372.6,7.8295
1372.4,7.795
1372.2,7.7606
1372,7.7266
1371.8,7.6927
1371.6,7.6823
1371.4,7.672
1371.2,7.6616
1371,7.6512
1370.8,7.6408
1370.6,7.6305
1370.4,7.6201
1370.2,7.6098
1370,7.5994
1369.8,7.5891
1369.6,7.5821
1369.4,7.5751


==> Data/SNR_NL_33THz.dat <==
1609.7,15.409
1609.5,15.404
1609.2,15.398
1608.9,15.392
1608.6,15.386
1608.4,15.38
1608.1,15.374
1607.8,15.368
1607.5,15.361
1607.3,15.355
1607,15.348
1606.7,15.354
1606.4,15.36
1606.2,15.365
1605.9,15.371
1605.6,15.376
1605.3,15.382
1605.1,15.387
1604.8,15.392
1604.5,15.398
1604.2,15.403
1604,15.409
1603.7,15.415
1603.4,15.421
1603.1,15.427
1602.9,15.433
1602.6,15.439
1602.3,15.444
1602,15.45
1601.8,15.455
1601.5,15.461
1601.2,15.467
1601,15.472
1600.7,15.478
1600.4,15.484
1600.1,15.489
1599.9,15.495
1599.6,15.5
1599.3,15.505
1599,15.511
1598.8,15.516
1598.5,15.521
1598.2,15.526
1598,15.531
1597.7,15.536
1597.4,15.541
1597.1,15.546
1596.9,15.551
1596.6,15.556
1596.3,15.561
1596,15.565
1595.8,15.57
1595.5,15.575
1595.2,15.579
1595,15.584
1594.7,15.588
1594.4,15.593
1594.1,15.597
1593.9,15.601
1593.6,15.606
1593.3,15.61
1593.1,15.614
1592.8,15.618
1592.5,15.622
1592.3,15.626
1592,15.63
1591.7,15.633
1591.4,15.637
1591.2,15.641
1590.9,15.644
1590.6,15.648
1590.4,15.652
1590.1,15.655
1589.8,15.658
1589.6,15.662
1589.3,15.665
1589,15.669
1588.7,15.672
1588.5,15.675
1588.2,15.678
1587.9,15.681
1587.7,15.684
1587.4,15.687
1587.1,15.69
1586.9,15.693
1586.6,15.696
1586.3,15.699
1586.1,15.701
1585.8,15.704
1585.5,15.706
1585.3,15.709
1585,15.712
1584.7,15.714
1584.4,15.716
1584.2,15.719
1583.9,15.721
1583.6,15.723
1583.4,15.726
1583.1,15.728
1582.8,15.73
1582.6,15.732
1582.3,15.734
1582,15.736
1581.8,15.738
1581.5,15.739
1581.2,15.741
1581,15.743
1580.7,15.744
1580.4,15.746
1580.2,15.748
1579.9,15.749
1579.6,15.751
1579.4,15.752
1579.1,15.753
1578.8,15.755
1578.6,15.756
1578.3,15.757
1578,15.759
1577.8,15.76
1577.5,15.761
1577.3,15.762
1577,15.763
1576.7,15.764
1576.5,15.765
1576.2,15.766
1575.9,15.767
1575.7,15.767
1575.4,15.768
1575.1,15.769
1574.9,15.769
1574.6,15.77
1574.3,15.771
1574.1,15.771
1573.8,15.772
1573.5,15.772
1573.3,15.773
1573,15.773
1572.8,15.774
1572.5,15.774
1572.2,15.774
1572,15.775
1571.7,15.775
1571.4,15.775
1571.2,15.775
1570.9,15.775
1570.6,15.775
1570.4,15.775
1570.1,15.774
1569.9,15.774
1569.6,15.774
1569.3,15.774
1569.1,15.774
1568.8,15.773
1568.5,15.773
1568.3,15.773
1568,15.772
1567.8,15.772
1567.5,15.771
1567.2,15.771
1567,15.77
1566.7,15.77
1566.4,15.769
1566.2,15.769
1565.9,15.768
1565.7,15.767
1565.4,15.767
1565.1,15.766
1564.9,15.765
1564.6,15.764
1564.4,15.763
1564.1,15.762
1563.8,15.761
1563.6,15.76
1563.3,15.759
1563.1,15.758
1562.8,15.757
1562.5,15.756
1562.3,15.755
1562,15.754
1561.7,15.752
1561.5,15.751
1561.2,15.75
1561,15.748
1560.7,15.747
1560.4,15.746
1560.2,15.744
1559.9,15.743
1559.7,15.741
1559.4,15.74
1559.2,15.738
1558.9,15.737
1558.6,15.735
1558.4,15.734
1558.1,15.732
1557.9,15.73
1557.6,15.729
1557.3,15.727
1557.1,15.725
1556.8,15.723
1556.6,15.721
1556.3,15.72
1556,15.718
1555.8,15.716
1555.5,15.714
1555.3,15.712
1555,15.71
1554.8,15.708
1554.5,15.705
1554.2,15.703
1554,15.701
1553.7,15.699
1553.5,15.697
1553.2,15.694
1553,15.692
1552.7,15.69
1552.4,15.687
1552.2,15.685
1551.9,15.683
1551.7,15.68
1551.4,15.678
1551.2,15.675
1550.9,15.673
1550.6,15.67
1550.4,15.668
1550.1,15.665
1549.9,15.662
1549.6,15.66
1549.4,15.657
1549.1,15.654
1548.8,15.651
1548.6,15.649
1548.3,15.646
1548.1,15.643
1547.8,15.64
1547.6,15.637
1547.3,15.635
1547.1,15.632
1546.8,15.629
1546.5,15.626
1546.3,15.623
1546,15.62
1545.8,15.617
1545.5,15.614
1545.3,15.611
1545,15.607
1544.8,15.604
1544.5,15.601
1544.3,15.598
1544,15.595
1543.7,15.592
1543.5,15.588
1543.2,15.585
1543,15.582
1542.7,15.578
1542.5,15.575
1542.2,15.571
1542,15.568
1541.7,15.565
1541.5,15.561
1541.2,15.557
1541,15.554
1540.7,15.55
1540.4,15.547
1540.2,15.543
1539.9,15.54
1539.7,15.536
1539.4,15.533
1539.2,15.529
1538.9,15.526
1538.7,15.522
1538.4,15.518
1538.2,15.515
1537.9,15.511
1537.7,15.507
1537.4,15.503
1537.2,15.499
1536.9,15.496
1536.7,15.492
1536.4,15.488
1536.2,15.484
1535.9,15.48
1535.7,15.476
1535.4,15.472
1535.2,15.468
1534.9,15.464
1534.6,15.46
1534.4,15.456
1534.1,15.452
1533.9,15.448
1533.6,15.443
1533.4,15.439
1533.1,15.435
1532.9,15.431
1532.6,15.427
1532.4,15.422
1532.1,15.418
1531.9,15.414
1531.6,15.409
1531.4,15.405
1531.1,15.401
1530.9,15.396
1530.6,15.392
1530.4,15.388
1530.1,15.383
1529.9,15.379
1529.6,15.374
1529.4,15.37
1529.1,15.365
1528.9,15.361
1528.6,15.356
1528.4,15.352
1528.1,15.347
1527.9,15.343
1527.6,15.338
1527.4,15.333
1527.1,15.329
1526.9,15.324
1526.7,15.319
1526.4,15.315
1526.2,15.31
1525.9,15.305
1525.7,15.301
1525.4,15.296
1525.2,15.291
1524.9,15.286
1524.7,15.281
1524.4,15.276
1524.2,15.272
1523.9,15.267
1523.7,15.262
1523.4,15.257
1523.2,15.252
1522.9,15.247
1522.7,15.242
1522.4,15.237
1522.2,15.232
1521.9,15.226
1521.7,15.221
1521.4,15.216
1521.2,15.211
1521,15.206
1520.7,15.201
1520.5,15.196
1520.2,15.191
1520,15.186
1519.7,15.181
1519.5,15.176
1519.2,15.171
1519,15.165
1518.7,15.16
1518.5,15.155
1518.2,15.15
1518,15.145
1517.8,15.139
1517.5,15.134
1517.3,15.129
1517,15.123
1516.8,15.118
1516.5,15.112
1516.3,15.107
1516,15.102
1515.8,15.096
1515.5,15.091
1515.3,15.085
1515.1,15.08
1514.8,15.074
1514.6,15.069
1514.3,15.063
1514.1,15.058
1513.8,15.052
1513.6,15.047
1513.3,15.041
1513.1,15.035
1512.9,15.03
1512.6,15.024
1512.4,15.018
1512.1,15.013
1511.9,15.007
1511.6,15.001
1511.4,14.996
1511.1,14.99
1510.9,14.984
1510.7,14.978
1510.4,14.973
1510.2,14.967
1509.9,14.961
1509.7,14.955
1509.4,14.949
1509.2,14.944
1509,14.938
1508.7,14.932
1508.5,14.926
1508.2,14.92
1508,14.914
1507.7,14.908
1507.5,14.902
1507.3,14.896
1507,14.89
1506.8,14.884
1506.5,14.878
1506.3,14.872
1506.1,14.866
1505.8,14.86
1505.6,14.854
1505.3,14.848
1505.1,14.842
1504.8,14.836
1504.6,14.83
1504.4,14.824
1504.1,14.818
1503.9,14.811
1503.6,14.805
1503.4,14.799
1503.2,14.793
1502.9,14.786
1502.7,14.78
1502.4,14.774
1502.2,14.768
1501.9,14.761
1501.7,14.755
1501.5,14.749
1501.2,14.742
1501,14.736
1500.7,14.73
1500.5,14.723
1500.3,14.717
1500,14.711
1499.8,14.704
1499.5,14.698
1499.3,14.691
1499.1,14.685
1498.8,14.679
1498.6,14.672
1498.3,14.666
1498.1,14.659
1497.9,14.653
1497.6,14.646
1497.4,14.64
1497.2,14.633
1496.9,14.626
1496.7,14.62
1496.4,14.613
1496.2,14.607
1496,14.6
1495.7,14.593
1495.5,14.587
1495.2,14.58
1495,14.574
1494.8,14.567
1494.5,14.56
1494.3,14.554
1494.1,14.547
1493.8,14.54
1493.6,14.533
1493.3,14.527
1493.1,14.52
1492.9,14.513
1492.6,14.506
1492.4,14.499
1492.1,14.493
1491.9,14.486
1491.7,14.479
1491.4,14.472
1491.2,14.465
1491,14.458
1490.7,14.451
1490.5,14.445
1490.3,14.438
1490,14.431
1489.8,14.424
1489.5,14.417
1489.3,14.41
1489.1,14.403
1488.8,14.396
1488.6,14.389
1488.4,14.382
1488.1,14.375
1487.9,14.368
1487.6,14.361
1487.4,14.354
1487.2,14.347
1486.9,14.339
1486.7,14.332
1486.5,14.325
1486.2,14.318
1486,14.311
1485.8,14.304
1485.5,14.297
1485.3,14.289
1485.1,14.282
1484.8,14.275
1484.6,14.268
1484.4,14.261
1484.1,14.253
1483.9,14.246
1483.6,14.239
1483.4,14.232
1483.2,14.224
1482.9,14.217
1482.7,14.21
1482.5,14.202
1482.2,14.195
1482,14.188
1481.8,14.18
1481.5,14.173
1481.3,14.166
1481.1,14.158
1480.8,14.151
1480.6,14.144
1480.4,14.136
1480.1,14.129
1479.9,14.121
1479.7,14.114
1479.4,14.106
1479.2,14.099
1479,14.091
1478.7,14.084
1478.5,14.076
1478.3,14.069
1478,14.061
1477.8,14.054
1477.6,14.046
1477.3,14.038
1477.1,14.031
1476.9,14.023
1476.6,14.016
1476.4,14.008
1476.2,14
1475.9,13.993
1475.7,13.985
1475.5,13.977
1475.2,13.97
1475,13.962
1474.8,13.954
1474.5,13.946
1474.3,13.939
1474.1,13.931
1473.9,13.923
1473.6,13.915
1473.4,13.908
1473.2,13.9
1472.9,13.892
1472.7,13.884
1472.5,13.876
1472.2,13.868
1472,13.861
1471.8,13.853
1471.5,13.845
1471.3,13.837
1471.1,13.829
1470.8,13.821
1470.6,13.813
1470.4,13.805
1470.2,13.797
1469.9,13.789
1469.7,13.781
1469.5,13.774
1469.2,13.766
1469,13.758
1468.8,13.75
1468.5,13.742
1468.3,13.734
1468.1,13.725
1467.9,13.717
1467.6,13.709
1467.4,13.701
1467.2,13.693
1466.9,13.685
1466.7,13.677
1466.5,13.669
1466.2,13.661
1466,13.652
1465.8,13.644
1465.6,13.636
1465.3,13.628
1465.1,13.62
1464.9,13.611
1464.6,13.603
1464.4,13.595
1464.2,13.587
1464,13.579
1463.7,13.57
1463.5,13.562
1463.3,13.554
1463,13.545
1462.8,13.537
1462.6,13.529
1462.4,13.52
1462.1,13.512
1461.9,13.504
1461.7,13.495
1461.4,13.487
1461.2,13.478
1461,13.47
1460.8,13.461
1460.5,13.453
1460.3,13.444
1460.1,13.436
1459.9,13.427
1459.6,13.419
1459.4,13.41
1459.2,13.402
1458.9,13.393
1458.7,13.385
1458.5,13.376
1458.3,13.368
1458,13.359
1457.8,13.35
1457.6,13.342
1457.4,13.333
1457.1,13.325
1456.9,13.316
1456.7,13.307
1456.4,13.298
1456.2,13.29
1456,13.281
1455.8,13.272
1455.5,13.264
1455.3,13.255
1455.1,13.246
1454.9,13.238
1454.6,13.229
1454.4,13.22
1454.2,13.211
1454,13.202
1453.7,13.193
1453.5,13.185
1453.3,13.176
1453.1,13.167
1452.8,13.158
1452.6,13.149
1452.4,13.14
1452.2,13.131
1451.9,13.122
1451.7,13.113
1451.5,13.104
1451.3,13.095
1451,13.087
1450.8,13.078
1450.6,13.069
1450.4,13.06
1450.1,13.05
1449.9,13.041
1449.7,13.032
1449.5,13.023
1449.2,13.014
1449,13.005
1448.8,12.996
1448.6,12.987
1448.3,12.978
1448.1,12.969
1447.9,12.959
1447.7,12.95
1447.5,12.941
1447.2,12.932
1447,12.922
1446.8,12.913
1446.6,12.904
1446.3,12.895
1446.1,12.885
1445.9,12.876
1445.7,12.867
1445.4,12.857
1445.2,12.848
1445,12.839
1444.8,12.829
1444.6,12.82
1444.3,12.81
1444.1,12.801
1443.9,12.792
1443.7,12.782
1443.4,12.773
1443.2,12.763
1443,12.754
1442.8,12.744
1442.6,12.735
1442.3,12.725
1442.1,12.716
1441.9,12.706
1441.7,12.697
1441.4,12.687
1441.2,12.677
1441,12.668
1440.8,12.658
1440.6,12.648
1440.3,12.639
1440.1,12.629
1439.9,12.619
1439.7,12.61
1439.5,12.6
1439.2,12.59
1439,12.58
1438.8,12.571
1438.6,12.561
1438.3,12.551
1438.1,12.541
1437.9,12.531
1437.7,12.521
1437.5,12.512
1437.2,12.502
1437,12.492
1436.8,12.482
1436.6,12.472
1436.4,12.462
1436.1,12.452
1435.9,12.442
1435.7,12.432
1435.5,12.422
1435.3,12.412
1435,12.402
1434.8,12.392
1434.6,12.382
1434.4,12.371
1434.2,12.361
1433.9,12.351
1433.7,12.341
1433.5,12.331
1433.3,12.321
1433.1,12.311
1432.9,12.3
1432.6,12.29
1432.4,12.28
1432.2,12.27
1432,12.259
1431.8,12.249
1431.5,12.238
1431.3,12.228
1431.1,12.218
1430.9,12.207
1430.7,12.197
1430.4,12.187
1430.2,12.176
1430,12.166
1429.8,12.155
1429.6,12.145
1429.4,12.134
1429.1,12.124
1428.9,12.113
1428.7,12.103
1428.5,12.092
1428.3,12.082
1428.1,12.071
1427.8,12.06
1427.6,12.049
1427.4,12.038
1427.2,12.028
1427,12.017
1426.7,12.006
1426.5,11.995
1426.3,11.985
1426.1,11.974
1425.9,11.963
1425.7,11.952
1425.4,11.941
1425.2,11.93
1425,11.919
1424.8,11.908
1424.6,11.897
1424.4,11.886
1424.1,11.875
1423.9,11.864
1423.7,11.853
1423.5,11.842
1423.3,11.831
1423.1,11.82
1422.9,11.808
1422.6,11.797
1422.4,11.786
1422.2,11.775
1422,11.764
1421.8,11.752
1421.6,11.741
1421.3,11.729
1421.1,11.718
1420.9,11.707
1420.7,11.695
1420.5,11.684
1420.3,11.672
1420,11.661
1419.8,11.65
1419.6,11.638
1419.4,11.626
1419.2,11.615
1419,11.603
1418.8,11.591
1418.5,11.58
1418.3,11.568
1418.1,11.556
1417.9,11.545
1417.7,11.533
1417.5,11.521
1417.3,11.509
1417,11.497
1416.8,11.485
1416.6,11.473
1416.4,11.461
1416.2,11.449
1416,11.437
1415.8,11.425
1415.5,11.413
1415.3,11.401
1415.1,11.389
1414.9,11.377
1414.7,11.364
1414.5,11.352
1414.3,11.34
1414.1,11.328
1413.8,11.315
1413.6,11.303
1413.4,11.291
1413.2,11.279
1413,11.266
1412.8,11.253
1412.6,11.241
1412.3,11.228
1412.1,11.215
1411.9,11.202
1411.7,11.19
1411.5,11.177
1411.3,11.165
1411.1,11.152
1410.9,11.139
1410.6,11.126
1410.4,11.113
1410.2,11.1
1410,11.087
1409.8,11.074
1409.6,11.061
1409.4,11.048
1409.2,11.035
1409,11.022
1408.7,11.008
1408.5,10.995
1408.3,10.981
1408.1,10.968
1407.9,10.954
1407.7,10.941
1407.5,10.928
1407.3,10.914
1407,10.901
1406.8,10.888
1406.6,10.874
1406.4,10.86
1406.2,10.846
1406,10.832
1405.8,10.818
1405.6,10.804
1405.4,10.79
1405.1,10.776
1404.9,10.763
1404.7,10.749
1404.5,10.734
1404.3,10.72
1404.1,10.705
1403.9,10.691
1403.7,10.676
1403.5,10.662
1403.3,10.648
1403,10.633
1402.8,10.619
1402.6,10.605
1402.4,10.589
1402.2,10.574
1402,10.559
1401.8,10.544
1401.6,10.529
1401.4,10.514
1401.2,10.499
1401,10.484
1400.7,10.469
1400.5,10.454
1400.3,10.439
1400.1,10.423
1399.9,10.407
1399.7,10.391
1399.5,10.376
1399.3,10.36
1399.1,10.344
1398.9,10.329
1398.7,10.313
1398.4,10.298
1398.2,10.281
1398,10.264
1397.8,10.248
1397.6,10.231
1397.4,10.215
1397.2,10.198
1397,10.182
1396.8,10.165
1396.6,10.149
1396.4,10.133
1396.2,10.115
1395.9,10.098
1395.7,10.08
1395.5,10.063
1395.3,10.045
1395.1,10.028
1394.9,10.011
1394.7,9.9935
1394.5,9.9763
1394.3,9.9591
1394.1,9.9404
1393.9,9.9218
1393.7,9.9032
1393.5,9.8847
1393.2,9.8662
1393,9.8478
1392.8,9.8294
1392.6,9.8111
1392.4,9.7928
1392.2,9.7746
1392,9.7546
1391.8,9.7346
1391.6,9.7147
1391.4,9.6949
1391.2,9.6752
1391,9.6555
1390.8,9.6359
1390.6,9.6163
1390.4,9.5968
1390.1,9.5773
1389.9,9.5557
1389.7,9.5341
1389.5,9.5125
1389.3,9.4911
1389.1,9.4697
1388.9,9.4484
1388.7,9.4272
1388.5,9.4061
1388.3,9.385
1388.1,9.364
1387.9,9.3403
1387.7,9.3168
1387.5,9.2933
1387.3,9.27
1387.1,9.2467
1386.9,9.2235
1386.7,9.2004
1386.4,9.1775
1386.2,9.1546
1386,9.1317
1385.8,9.1055
1385.6,9.0794
1385.4,9.0534
1385.2,9.0276
1385,9.0018
1384.8,8.9762
1384.6,8.9507
1384.4,8.9253
1384.2,8.9001
1384,8.8749
1383.8,8.8454
1383.6,8.816
1383.4,8.7867
1383.2,8.7577
1383,8.7287
1382.8,8.7
1382.6,8.6714
1382.4,8.6429
1382.2,8.6146
1382,8.5865
1381.7,8.5525
1381.5,8.5187
1381.3,8.4851
1381.1,8.4518
1380.9,8.4187
1380.7,8.3857
1380.5,8.353
1380.3,8.3205
1380.1,8.2882
1379.9,8.2562
1379.7,8.2161
1379.5,8.1764
1379.3,8.1371
1379.1,8.098
1378.9,8.0592
1378.7,8.0207
1378.5,7.9826
1378.3,7.9447
1378.1,7.9071
1377.9,7.8698
1377.7,7.8206
1377.5,7.7719
1377.3,7.7238
1377.1,7.6761
1376.9,7.6288
1376.7,7.5821
1376.5,7.5357
1376.3,7.4899
1376.1,7.4444
1375.9,7.3994
1375.7,7.3376
1375.5,7.2766
1375.3,7.2164
1375.1,7.1569
1374.9,7.0982
1374.7,7.0402
1374.5,6.9829
1374.3,6.9263
1374.1,6.8704
1373.9,6.8151
1373.6,6.7422
1373.4,6.6704
1373.2,6.5997
1373,6.5301
1372.8,6.4615
1372.6,6.3939
1372.4,6.3273
1372.2,6.2616
1372,6.1968
1371.8,6.133
1371.6,6.121
1371.4,6.109
1371.2,6.097
1371,6.085
1370.8,6.0731
1370.6,6.0612
1370.4,6.0493
1370.2,6.0374
1370,6.0255
1369.8,6.0137
1369.6,6.0092
1369.4,6.0047


==> Data/SNR_NL_5THz.dat <==
1498.1,15.831
1497.9,15.691
1497.6,15.555
1497.4,15.493
1497.2,15.432
1496.9,15.395
1496.7,15.358
1496.4,15.33
1496.2,15.301
1496,15.279
1495.7,15.257
1495.5,15.237
1495.2,15.217
1495,15.2
1494.8,15.182
1494.5,15.167
1494.3,15.152
1494.1,15.137
1493.8,15.123
1493.6,15.109
1493.3,15.096
1493.1,15.082
1492.9,15.069
1492.6,15.057
1492.4,15.045
1492.1,15.034
1491.9,15.022
1491.7,15.011
1491.4,15
1491.2,14.989
1491,14.978
1490.7,14.967
1490.5,14.957
1490.3,14.947
1490,14.937
1489.8,14.927
1489.5,14.916
1489.3,14.907
1489.1,14.897
1488.8,14.888
1488.6,14.878
1488.4,14.869
1488.1,14.859
1487.9,14.85
1487.6,14.841
1487.4,14.832
1487.2,14.823
1486.9,14.814
1486.7,14.805
1486.5,14.796
1486.2,14.787
1486,14.779
1485.8,14.771
1485.5,14.762
1485.3,14.753
1485.1,14.745
1484.8,14.736
1484.6,14.728
1484.4,14.72
1484.1,14.711
1483.9,14.703
1483.6,14.695
1483.4,14.687
1483.2,14.679
1482.9,14.671
1482.7,14.663
1482.5,14.655
1482.2,14.647
1482,14.639
1481.8,14.631
1481.5,14.624
1481.3,14.616
1481.1,14.608
1480.8,14.6
1480.6,14.593
1480.4,14.585
1480.1,14.578
1479.9,14.57
1479.7,14.563
1479.4,14.555
1479.2,14.548
1479,14.54
1478.7,14.533
1478.5,14.526
1478.3,14.519
1478,14.512
1477.8,14.504
1477.6,14.497
1477.3,14.49
1477.1,14.483
1476.9,14.476
1476.6,14.469
1476.4,14.462
1476.2,14.455
1475.9,14.448
1475.7,14.442
1475.5,14.435
1475.2,14.428
1475,14.421
1474.8,14.415
1474.5,14.409
1474.3,14.402
1474.1,14.396
1473.9,14.39
1473.6,14.383
1473.4,14.377
1473.2,14.371
1472.9,14.365
1472.7,14.359
1472.5,14.353
1472.2,14.347
1472,14.342
1471.8,14.336
1471.5,14.331
1471.3,14.325
1471.1,14.32
1470.8,14.314
1470.6,14.31
1470.4,14.305
1470.2,14.3
1469.9,14.295
1469.7,14.291
1469.5,14.286
1469.2,14.282
1469,14.278
1468.8,14.274
1468.5,14.27
1468.3,14.267
1468.1,14.264
1467.9,14.261
1467.6,14.258
1467.4,14.256
1467.2,14.253
1466.9,14.252
1466.7,14.251
1466.5,14.25
1466.2,14.249
1466,14.25
1465.8,14.251
1465.6,14.253
1465.3,14.255
1465.1,14.258
1464.9,14.261
1464.6,14.268
1464.4,14.275
1464.2,14.285
1464,14.294
1463.7,14.31
1463.5,14.327
1463.3,14.354
1463,14.382
1462.8,14.437
1462.6,14.492
1462.4,14.623
1462.1,14.758


==> Data/SNR_NL_9THz.dat <==
1513.1,16.09
1512.9,15.979
1512.6,15.871
1512.4,15.766
1512.1,15.725
1511.9,15.685
1511.6,15.646
1511.4,15.62
1511.1,15.595
1510.9,15.57
1510.7,15.551
1510.4,15.532
1510.2,15.512
1509.9,15.496
1509.7,15.48
1509.4,15.465
1509.2,15.451
1509,15.437
1508.7,15.423
1508.5,15.41
1508.2,15.398
1508,15.385
1507.7,15.373
1507.5,15.362
1507.3,15.35
1507,15.339
1506.8,15.328
1506.5,15.317
1506.3,15.306
1506.1,15.296
1505.8,15.285
1505.6,15.275
1505.3,15.265
1505.1,15.255
1504.8,15.246
1504.6,15.236
1504.4,15.226
1504.1,15.217
1503.9,15.207
1503.6,15.198
1503.4,15.189
1503.2,15.179
1502.9,15.17
1502.7,15.161
1502.4,15.152
1502.2,15.143
1501.9,15.134
1501.7,15.125
1501.5,15.117
1501.2,15.108
1501,15.1
1500.7,15.091
1500.5,15.082
1500.3,15.074
1500,15.065
1499.8,15.057
1499.5,15.049
1499.3,15.04
1499.1,15.032
1498.8,15.023
1498.6,15.015
1498.3,15.007
1498.1,14.999
1497.9,14.991
1497.6,14.982
1497.4,14.974
1497.2,14.966
1496.9,14.958
1496.7,14.95
1496.4,14.941
1496.2,14.933
1496,14.926
1495.7,14.918
1495.5,14.91
1495.2,14.902
1495,14.893
1494.8,14.885
1494.5,14.877
1494.3,14.869
1494.1,14.862
1493.8,14.854
1493.6,14.846
1493.3,14.838
1493.1,14.83
1492.9,14.822
1492.6,14.814
1492.4,14.807
1492.1,14.799
1491.9,14.791
1491.7,14.783
1491.4,14.775
1491.2,14.767
1491,14.759
1490.7,14.752
1490.5,14.744
1490.3,14.736
1490,14.728
1489.8,14.72
1489.5,14.713
1489.3,14.705
1489.1,14.697
1488.8,14.69
1488.6,14.682
1488.4,14.674
1488.1,14.666
1487.9,14.659
1487.6,14.651
1487.4,14.643
1487.2,14.635
1486.9,14.628
1486.7,14.62
1486.5,14.612
1486.2,14.605
1486,14.597
1485.8,14.589
1485.5,14.581
1485.3,14.574
1485.1,14.566
1484.8,14.558
1484.6,14.551
1484.4,14.543
1484.1,14.535
1483.9,14.528
1483.6,14.52
1483.4,14.512
1483.2,14.505
1482.9,14.497
1482.7,14.489
1482.5,14.482
1482.2,14.474
1482,14.466
1481.8,14.459
1481.5,14.451
1481.3,14.443
1481.1,14.436
1480.8,14.428
1480.6,14.42
1480.4,14.413
1480.1,14.405
1479.9,14.398
1479.7,14.39
1479.4,14.382
1479.2,14.375
1479,14.367
1478.7,14.359
1478.5,14.352
1478.3,14.344
1478,14.337
1477.8,14.329
1477.6,14.321
1477.3,14.314
1477.1,14.306
1476.9,14.299
1476.6,14.291
1476.4,14.284
1476.2,14.276
1475.9,14.268
1475.7,14.261
1475.5,14.253
1475.2,14.245
1475,14.238
1474.8,14.23
1474.5,14.223
1474.3,14.215
1474.1,14.208
1473.9,14.2
1473.6,14.193
1473.4,14.185
1473.2,14.178
1472.9,14.17
1472.7,14.163
1472.5,14.155
1472.2,14.148
1472,14.14
1471.8,14.133
1471.5,14.125
1471.3,14.118
1471.1,14.11
1470.8,14.103
1470.6,14.095
1470.4,14.088
1470.2,14.08
1469.9,14.073
1469.7,14.065
1469.5,14.058
1469.2,14.051
1469,14.043
1468.8,14.036
1468.5,14.029
1468.3,14.021
1468.1,14.014
1467.9,14.007
1467.6,13.999
1467.4,13.992
1467.2,13.985
1466.9,13.977
1466.7,13.97
1466.5,13.963
1466.2,13.956
1466,13.949
1465.8,13.941
1465.6,13.934
1465.3,13.927
1465.1,13.92
1464.9,13.913
1464.6,13.906
1464.4,13.899
1464.2,13.892
1464,13.885
1463.7,13.878
1463.5,13.871
1463.3,13.864
1463,13.857
1462.8,13.85
1462.6,13.843
1462.4,13.836
1462.1,13.829
1461.9,13.823
1461.7,13.816
1461.4,13.81
1461.2,13.803
1461,13.796
1460.8,13.79
1460.5,13.783
1460.3,13.776
1460.1,13.77
1459.9,13.764
1459.6,13.758
1459.4,13.752
1459.2,13.745
1458.9,13.739
1458.7,13.733
1458.5,13.727
1458.3,13.721
1458,13.715
1457.8,13.71
1457.6,13.704
1457.4,13.698
1457.1,13.693
1456.9,13.688
1456.7,13.682
1456.4,13.678
1456.2,13.673
1456,13.668
1455.8,13.663
1455.5,13.658
1455.3,13.653
1455.1,13.649
1454.9,13.645
1454.6,13.641
1454.4,13.637
1454.2,13.634
1454,13.63
1453.7,13.628
1453.5,13.625
1453.3,13.623
1453.1,13.621
1452.8,13.619
1452.6,13.617
1452.4,13.617
1452.2,13.617
1451.9,13.616
1451.7,13.618
1451.5,13.619
1451.3,13.621
1451,13.625
1450.8,13.63
1450.6,13.635
1450.4,13.645
1450.1,13.654
1449.9,13.664
1449.7,13.683
1449.5,13.703
1449.2,13.722
1449,13.774
1448.8,13.828
1448.6,13.881
1448.3,13.875
1448.1,13.87


==> Data/Throughput_ISRS.dat <==
1,9.0683
3,25.915
5,42.457
7,58.755
9,74.767
11,92.258
13,107.34
15,121.99
17,136.27
19,150.83
21,165.6
23,178.2
25,192.34
27,206.54
29,218.53
31,231.36
33,242.23
35,249.23


==> Data/Throughput_Lin.dat <==
0.096,1.5755
0.16,2.6259
0.224,3.6762
0.288,4.7266
0.352,5.7769
0.416,6.8272
0.48,7.8776
0.544,8.9279
0.608,9.9782
0.672,11.029
0.736,12.079
0.8,13.129
0.864,14.179
0.928,15.23
0.992,16.28
1.056,17.33
1.12,18.381
1.184,19.431
1.248,20.481
1.312,21.531
1.376,22.582
1.44,23.632
1.504,24.682
1.568,25.732
1.632,26.783
1.696,27.833
1.76,28.883
1.824,29.933
1.888,30.983
1.952,32.033
2.016,33.083
2.08,34.134
2.144,35.184
2.208,36.234
2.272,37.284
2.336,38.334
2.4,39.384
2.464,40.434
2.528,41.484
2.592,42.534
2.656,43.584
2.72,44.634
2.784,45.684
2.848,46.733
2.912,47.783
2.976,48.833
3.04,49.883
3.104,50.933
3.168,51.982
3.232,53.032
3.296,54.082
3.36,55.132
3.424,56.181
3.488,57.231
3.552,58.281
3.616,59.33
3.68,60.38
3.744,61.429
3.808,62.479
3.872,63.528
3.936,64.578
4,65.627
4.064,66.677
4.128,67.726
4.192,68.775
4.256,69.824
4.32,70.874
4.384,71.923
4.448,72.972
4.512,74.021
4.576,75.07
4.64,76.12
4.704,77.169
4.768,78.218
4.832,79.267
4.896,80.316
4.96,81.365
5.024,82.413
5.088,83.462
5.152,84.511
5.216,85.56
5.28,86.608
5.344,87.657
5.408,88.706
5.472,89.754
5.536,90.803
5.6,91.851
5.664,92.9
5.728,93.948
5.792,94.997
5.856,96.045
5.92,97.093
5.984,98.142
6.048,99.19
6.112,100.24
6.176,101.29
6.24,102.33
6.304,103.38
6.368,104.43
6.432,105.48
6.496,106.53
6.56,107.57
6.624,108.62
6.688,109.67
6.752,110.72
6.816,111.76
6.88,112.81
6.944,113.86
7.008,114.91
7.072,115.95
7.136,117
7.2,118.05
7.264,119.1
7.328,120.14
7.392,121.19
7.456,122.24
7.52,123.28
7.584,124.33
7.648,125.38
7.712,126.43
7.776,127.47
7.84,128.52
7.904,129.57
7.968,130.61
8.032,131.66
8.096,132.7
8.16,133.75
8.224,134.8
8.288,135.84
8.352,136.89
8.416,137.94
8.48,138.98
8.544,140.03
8.608,141.07
8.672,142.12
8.736,143.17
8.8,144.21
8.864,145.26
8.928,146.3
8.992,147.35
9.056,148.39
9.12,149.44
9.184,150.48
9.248,151.53
9.312,152.57
9.376,153.62
9.44,154.67
9.504,155.71
9.568,156.75
9.632,157.8
9.696,158.84
9.76,159.89
9.824,160.93
9.888,161.98
9.952,163.02
10.016,164.07
10.08,165.11
10.144,166.16
10.208,167.2
10.272,168.24
10.336,169.29
10.4,170.33
10.464,171.37
10.528,172.42
10.592,173.46
10.656,174.51
10.72,175.55
10.784,176.59
10.848,177.64
10.912,178.68
10.976,179.72
11.04,180.76
11.104,181.81
11.168,182.85
11.232,183.89
11.296,184.94
11.36,185.98
11.424,187.02
11.488,188.06
11.552,189.11
11.616,190.15
11.68,191.19
11.744,192.23
11.808,193.27
11.872,194.31
11.936,195.36
12,196.4
12.064,197.44
12.128,198.48
12.192,199.52
12.256,200.56
12.32,201.6
12.384,202.65
12.448,203.69
12.512,204.73
12.576,205.77
12.64,206.81
12.704,207.85
12.768,208.89
12.832,209.93
12.896,210.97
12.96,212.01
13.024,213.05
13.088,214.09
13.152,215.13
13.216,216.17
13.28,217.21
13.344,218.25
13.408,219.29
13.472,220.33
13.536,221.37
13.6,222.4
13.664,223.44
13.728,224.48
13.792,225.52
13.856,226.56
13.92,227.6
13.984,228.64
14.048,229.67
14.112,230.71
14.176,231.75
14.24,232.79
14.304,233.82
14.368,234.86
14.432,235.9
14.496,236.94
14.56,237.97
14.624,239.01
14.688,240.05
14.752,241.08
14.816,242.12
14.88,243.16
14.944,244.19
15.008,245.23
15.072,246.27
15.136,247.3
15.2,248.34
15.264,249.37
15.328,250.41
15.392,251.45
15.456,252.48
15.52,253.52
15.584,254.55
15.648,255.59
15.712,256.62
15.776,257.66
15.84,258.69
15.904,259.72
15.968,260.76
16.032,261.79
16.096,262.83
16.16,263.86
16.224,264.89
16.288,265.93
16.352,266.96
16.416,267.99
16.48,269.03
16.544,270.06
16.608,271.09
16.672,272.13
16.736,273.16
16.8,274.19
16.864,275.22
16.928,276.25
16.992,277.29
17.056,278.32
17.12,279.35
17.184,280.38
17.248,281.41
17.312,282.44
17.376,283.48
17.44,284.51
17.504,285.54
17.568,286.57
17.632,287.6
17.696,288.63
17.76,289.66
17.824,290.69
17.888,291.72
17.952,292.75
18.016,293.78
18.08,294.81
18.144,295.83
18.208,296.86
18.272,297.89
18.336,298.92
18.4,299.95
18.464,300.98
18.528,302.01
18.592,303.03
18.656,304.06
18.72,305.09
18.784,306.12
18.848,307.14
18.912,308.17
18.976,309.2
19.04,310.22
19.104,311.25
19.168,312.28
19.232,313.3
19.296,314.33
19.36,315.35
19.424,316.38
19.488,317.41
19.552,318.43
19.616,319.46
19.68,320.48
19.744,321.5
19.808,322.53
19.872,323.55
19.936,324.58
20,325.6
20.064,326.63
20.128,327.65
20.192,328.67
20.256,329.7
20.32,330.72
20.384,331.74
20.448,332.76
20.512,333.79
20.576,334.81
20.64,335.83
20.704,336.85
20.768,337.87
20.832,338.89
20.896,339.92
20.96,340.94
21.024,341.96
21.088,342.98
21.152,344
21.216,345.02
21.28,346.04
21.344,347.06
21.408,348.08
21.472,349.1
21.536,350.12
21.6,351.13
21.664,352.15
21.728,353.17
21.792,354.19
21.856,355.21
21.92,356.23
21.984,357.24
22.048,358.26
22.112,359.28
22.176,360.29
22.24,361.31
22.304,362.33
22.368,363.34
22.432,364.36
22.496,365.37
22.56,366.39
22.624,367.41
22.688,368.42
22.752,369.44
22.816,370.45
22.88,371.46
22.944,372.48
23.008,373.49
23.072,374.51
23.136,375.52
23.2,376.53
23.264,377.55
23.328,378.56
23.392,379.57
23.456,380.58
23.52,381.59
23.584,382.61
23.648,383.62
23.712,384.63
23.776,385.64
23.84,386.65
23.904,387.66
23.968,388.67
24.032,389.68
24.096,390.69
24.16,391.7
24.224,392.71
24.288,393.72
24.352,394.73
24.416,395.73
24.48,396.74
24.544,397.75
24.608,398.76
24.672,399.77
24.736,400.77
24.8,401.78
24.864,402.79
24.928,403.79
24.992,404.8
25.056,405.8
25.12,406.81
25.184,407.81
25.248,408.82
25.312,409.82
25.376,410.83
25.44,411.83
25.504,412.83
25.568,413.84
25.632,414.84
25.696,415.84
25.76,416.85
25.824,417.85
25.888,418.85
25.952,419.85
26.016,420.85
26.08,421.85
26.144,422.86
26.208,423.86
26.272,424.86
26.336,425.86
26.4,426.86
26.464,427.86
26.528,428.85
26.592,429.85
26.656,430.85
26.72,431.85
26.784,432.85
26.848,433.84
26.912,434.84
26.976,435.84
27.04,436.83
27.104,437.83
27.168,438.83
27.232,439.82
27.296,440.82
27.36,441.81
27.424,442.81
27.488,443.8
27.552,444.79
27.616,445.79
27.68,446.78
27.744,447.77
27.808,448.77
27.872,449.76
27.936,450.75
28,451.74
28.064,452.73
28.128,453.72
28.192,454.72
28.256,455.71
28.32,456.69
28.384,457.68
28.448,458.67
28.512,459.66
28.576,460.65
28.64,461.64
28.704,462.63
28.768,463.61
28.832,464.6
28.896,465.59
28.96,466.57
29.024,467.56
29.088,468.55
29.152,469.53
29.216,470.52
29.28,471.5
29.344,472.48
29.408,473.47
29.472,474.45
29.536,475.43
29.6,476.42
29.664,477.4
29.728,478.38
29.792,479.36
29.856,480.34
29.92,481.32
29.984,482.3
30.048,483.28
30.112,484.26
30.176,485.24
30.24,486.22
30.304,487.2
30.368,488.18
30.432,489.15
30.496,490.13
30.56,491.11
30.624,492.08
30.688,493.06
30.752,494.04
30.816,495.01
30.88,495.98
30.944,496.96
31.008,497.93
31.072,498.91
31.136,499.88
31.2,500.85
31.264,501.82
31.328,502.8
31.392,503.77
31.456,504.74
31.52,505.71
31.584,506.68
31.648,507.65
31.712,508.62
31.776,509.58
31.84,510.55
31.904,511.52
31.968,512.49
32.032,513.45
32.096,514.42
32.16,515.39
32.224,516.35
32.288,517.32
32.352,518.28
32.416,519.25
32.48,520.21
32.544,521.17
32.608,522.13
32.672,523.1
32.736,524.06
32.8,525.02
32.864,525.98
32.928,526.94
32.992,527.9
33.056,528.86
33.12,529.82
33.184,530.78
33.248,531.73
33.312,532.69
33.376,533.65
33.44,534.6
33.504,535.56
33.568,536.52
33.632,537.47
33.696,538.42
33.76,539.38
33.824,540.33
33.888,541.28
33.952,542.24
34.016,543.19
34.08,544.14
34.144,545.09
34.208,546.04
34.272,546.99
34.336,547.94
34.4,548.89
34.464,549.84
34.528,550.78
34.592,551.73
34.656,552.68
34.72,553.62
34.784,554.57
34.848,555.51
34.912,556.46
34.976,557.4
35.04,558.34
35.104,559.29
35.168,560.23
35.232,561.17
35.296,562.11
35.36,563.05
35.424,563.99
35.488,564.93
35.552,565.87
35.616,566.8
35.68,567.74
35.744,568.68
35.808,569.61
35.872,570.55
35.936,571.49
36,572.42
36.064,573.35
36.128,574.29
36.192,575.22
36.256,576.15
36.32,577.08
36.384,578.01
36.448,578.94
36.512,579.87
36.576,580.8
36.64,581.73
36.704,582.66
36.768,583.58
36.832,584.51
36.896,585.44
36.96,586.36
37.024,587.28
37.088,588.21
37.152,589.13
37.216,590.05
37.28,590.98
37.344,591.9
37.408,592.82
37.472,593.74
37.536,594.66
37.6,595.57
37.664,596.49
37.728,597.41
37.792,598.32
37.856,599.24
37.92,600.15
37.984,601.07
38.048,601.98
38.112,602.9
38.176,603.81
38.24,604.72
38.304,605.63
38.368,606.54
38.432,607.45
38.496,608.36
38.56,609.27
38.624,610.17
38.688,611.08
38.752,611.98
38.816,612.89
38.88,613.79
38.944,614.7
39.008,615.6
39.072,616.5
39.136,617.4
39.2,618.3
39.264,619.2
39.328,620.1
39.392,621
39.456,621.9
39.52,622.79
39.584,623.69
39.648,624.58
39.712,625.48
39.776,626.37
39.84,627.26
39.904,628.15
39.968,629.05
40.032,629.94
40.096,630.83
40.16,631.71
40.224,632.6
40.288,633.49
40.352,634.37
40.416,635.26
40.48,636.14
40.544,637.03
40.608,637.91
40.672,638.79
40.736,639.67
40.8,640.55
40.864,641.43
40.928,642.31
40.992,643.19
41.056,644.06
41.12,644.94
41.184,645.81
41.248,646.69
41.312,647.56
41.376,648.43
41.44,649.31
41.504,650.18
41.568,651.04
41.632,651.91
41.696,652.78
41.76,653.65
41.824,654.51
41.888,655.38
41.952,656.24
42.016,657.11
42.08,657.97
42.144,658.83
42.208,659.69
42.272,660.55
42.336,661.41
42.4,662.26
42.464,663.12
42.528,663.97
42.592,664.83
42.656,665.68
42.72,666.53
42.784,667.39
42.848,668.24
42.912,669.08
42.976,669.93
43.04,670.78
43.104,671.63
43.168,672.47
43.232,673.32
43.296,674.16
43.36,675
43.424,675.84
43.488,676.68
43.552,677.52
43.616,678.36
43.68,679.2
43.744,680.03
43.808,680.87
43.872,681.7
43.936,682.53
44,683.36
44.064,684.19
44.128,685.02
44.192,685.85
44.256,686.68
44.32,687.5
44.384,688.33
44.448,689.15
44.512,689.97
44.576,690.79
44.64,691.61
44.704,692.43
44.768,693.25
44.832,694.07
44.896,694.88
44.96,695.7
45.024,696.51
45.088,697.32
45.152,698.13
45.216,698.94
45.28,699.75
45.344,700.56
45.408,701.36
45.472,702.17
45.536,702.97
45.6,703.77
45.664,704.57
45.728,705.37
45.792,706.17
45.856,706.97
45.92,707.77
45.984,708.56
46.048,709.35
46.112,710.15
46.176,710.94
46.24,711.73
46.304,712.51
46.368,713.3
46.432,714.09
46.496,714.87
46.56,715.65
46.624,716.43
46.688,717.21
46.752,717.99
46.816,718.77
46.88,719.55
46.944,720.32
47.008,721.09
47.072,721.86
47.136,722.64
47.2,723.4
47.264,724.17
47.328,724.94
47.392,725.7
47.456,726.47
47.52,727.23
47.584,727.99
47.648,728.75
47.712,729.5
47.776,730.26
47.84,731.02
47.904,731.77
47.968,732.52
48.032,733.27
48.096,734.02
48.16,734.77
48.224,735.51
48.288,736.25
48.352,737
48.416,737.74
48.48,738.48
48.544,739.22
48.608,739.95
48.672,740.69
48.736,741.42
48.8,742.15
48.864,742.88
48.928,743.61
48.992,744.34
49.056,745.06
49.12,745.78
49.184,746.51
49.248,747.23
49.312,747.94
49.376,748.66
49.44,749.38
49.504,750.09
49.568,750.8
49.632,751.51
49.696,752.22
49.76,752.93
49.824,753.63
49.888,754.33
49.952,755.04
50.016,755.74
50.08,756.43
50.144,757.13
50.208,757.82
50.272,758.52
50.336,759.21
50.4,759.9
50.464,760.58
50.528,761.27
50.592,761.95
50.656,762.64
50.72,763.32
50.784,763.99
50.848,764.67
50.912,765.34
50.976,766.02
51.04,766.69
51.104,767.36
51.168,768.02
51.232,768.69
51.296,769.35
51.36,770.01
51.424,770.67
51.488,771.33
51.552,771.98
51.616,772.64
51.68,773.29
51.744,773.94
51.808,774.58
51.872,775.23
51.936,775.87
52,776.51
52.064,777.15
52.128,777.79
52.192,778.43
52.256,779.06
52.32,779.69
52.384,780.32
52.448,780.95
52.512,781.57
52.576,782.19
52.64,782.81
52.704,783.43
52.768,784.05
52.832,784.66
52.896,785.27
52.96,785.88
53.024,786.49
53.088,787.1
53.152,787.7
53.216,788.3
53.28,788.9
53.344,789.5
53.408,790.09
53.472,790.68
53.536,791.27
53.6,791.86
53.664,792.45
53.728,793.03
53.792,793.61
53.856,794.19
53.92,794.77
53.984,795.34
54.048,795.91
54.112,796.48
54.176,797.05
54.24,797.62
54.304,798.18
54.368,798.74
54.432,799.3
54.496,799.85
54.56,800.41
54.624,800.96
54.688,801.51
54.752,802.05
54.816,802.6
54.88,803.14
54.944,803.68
55.008,804.21
55.072,804.75
55.136,805.28
55.2,805.81
55.264,806.34
55.328,806.86
55.392,807.38
55.456,807.9
55.52,808.42
55.584,808.93
55.648,809.45
55.712,809.96
55.776,810.46
55.84,810.97
55.904,811.47
55.968,811.97
56.032,812.47
56.096,812.96
56.16,813.46
56.224,813.95
56.288,814.44
56.352,814.92
56.416,815.4
56.48,815.88
56.544,816.36
56.608,816.84
56.672,817.31
56.736,817.78
56.8,818.25
56.864,818.72
56.928,819.18
56.992,819.64
57.056,820.1
57.12,820.56
57.184,821.01
57.248,821.46
57.312,821.91
57.376,822.36
57.44,822.8
57.504,823.24
57.568,823.68
57.632,824.12
57.696,824.56
57.76,824.99
57.824,825.42
57.888,825.85
57.952,826.27
58.016,826.7
58.08,827.12
58.144,827.54
58.208,827.95
58.272,828.37
58.336,828.78
58.4,829.19
58.464,829.6
58.528,830.01
58.592,830.41
58.656,830.81
58.72,831.21
58.784,831.61
58.848,832.01
58.912,832.4
58.976,832.79
59.04,833.18
59.104,833.57
59.168,833.96
59.232,834.34
59.296,834.73
59.36,835.11
59.424,835.49
59.488,835.86
59.552,836.24
59.616,836.61
59.68,836.99
59.744,837.36
59.808,837.73
59.872,838.09
59.936,838.46
60,838.83
60.064,839.19
60.128,839.55
60.192,839.91
60.256,840.27
60.32,840.63
60.384,840.98
60.448,841.34
60.512,841.69
60.576,842.04
60.64,842.4
60.704,842.75
60.768,843.09
60.832,843.44
60.896,843.79
60.96,844.13
61.024,844.48
61.088,844.82
61.152,845.17
61.216,845.51
61.28,845.85
61.344,846.19
61.408,846.53
61.472,846.86
61.536,847.2
61.6,847.54
61.664,847.87
61.728,848.21
61.792,848.54
61.856,848.87
61.92,849.2
61.984,849.54
62.048,849.87
62.112,850.2
62.176,850.53
62.24,850.86
62.304,851.18
62.368,851.51
62.432,851.84
62.496,852.16
62.56,852.49
62.624,852.81
62.688,853.14
62.752,853.46
62.816,853.79
62.88,854.11
62.944,854.43
63.008,854.75
63.072,855.08
63.136,855.4
63.2,855.72
63.264,856.04
63.328,856.36
63.392,856.68
63.456,857
63.52,857.31
63.584,857.63
63.648,857.95
63.712,858.27
63.776,858.58
63.84,858.9
63.904,859.22
63.968,859.53
64.032,859.85
64.096,860.16
64.16,860.48
64.224,860.79
64.288,861.11
64.352,861.42
64.416,861.73
64.48,862.05
64.544,862.36
64.608,862.67
64.672,862.98
64.736,863.3
64.8,863.61
64.864,863.92
64.928,864.23
64.992,864.54
65.056,864.85
65.12,865.16
65.184,865.47
65.248,865.78
65.312,866.09
65.376,866.4
65.44,866.7
65.504,867.01
65.568,867.32
65.632,867.63
65.696,867.93
65.76,868.24
65.824,868.55
65.888,868.85
65.952,869.16
66.016,869.47
66.08,869.77
66.144,870.08
66.208,870.38
66.272,870.69
66.336,870.99
66.4,871.29
66.464,871.6
66.528,871.9
66.592,872.21
66.656,872.51
66.72,872.81
66.784,873.11
66.848,873.42
66.912,873.72
66.976,874.02
67.04,874.32
67.104,874.62
67.168,874.92
67.232,875.22
67.296,875.52
67.36,875.82
67.424,876.12
67.488,876.42
67.552,876.72
67.616,877.02
67.68,877.32
67.744,877.62
67.808,877.91
67.872,878.21
67.936,878.51
68,878.81
68.064,879.1
68.128,879.4
68.192,879.7
68.256,879.99
68.32,880.29
68.384,880.59
68.448,880.88
68.512,881.18
68.576,881.47
68.64,881.76
68.704,882.06
68.768,882.35
68.832,882.65
68.896,882.94
68.96,883.23
69.024,883.53
69.088,883.82
69.152,884.11
69.216,884.4
69.28,884.69
69.344,884.99
69.408,885.28
69.472,885.57
69.536,885.86
69.6,886.15
69.664,886.44
69.728,886.73
69.792,887.02
69.856,887.31
69.92,887.6
69.984,887.89
70.048,888.18
70.112,888.46
70.176,888.75
70.24,889.04
70.304,889.33
70.368,889.61
70.432,889.9
70.496,890.19
70.56,890.47
70.624,890.76
70.688,891.05
70.752,891.33
70.816,891.62
70.88,891.9
70.944,892.19
71.008,892.47
71.072,892.75
71.136,893.04
71.2,893.32
71.264,893.6
71.328,893.89
71.392,894.17


==> Data/Throughput_NL.dat <==
1,9.5149
3,27.585
5,45.423
7,63.058
9,80.508
11,97.793
13,114.88
15,131.74
17,148.4
19,164.77
21,180.77
23,196.43
25,211.63
27,226.3
29,240.2
31,252.96
33,264.37
35,272.97
37,282.34
39,291.83
41,301.3
43,310.61
45,319.52
47,327.82
49,335.2
51,341.51
53,346.82
55,350.92
57,353.95
59,356.46
61,358.57
63,360.57
65,362.5
67,364.03
69,365.57

